Auction-based Charging Scheduling with Deep Learning Framework for Multi-Drone Networks

State-of-the-art drone technologies have severe flight time limitations due to weight constraints, which inevitably lead to a relatively small amount of available energy. Therefore, frequent battery replacement or recharging is necessary in applications such as delivery, exploration, or support to the wireless infrastructure. Mobile charging stations (i.e., mobile stations with charging equipment) for outdoor ad-hoc battery charging is one of the feasible solutions to address this issue. However, the ability of these platforms to charge the drones is limited in terms of the number and charging time. This paper designs an auction-based mechanism to control the charging schedule in multi-drone setting. In this paper, charging time slots are auctioned, and their assignment is determined by a bidding process. The main challenge in developing this framework is the lack of prior knowledge on the distribution of the number of drones participating in the auction. Based on optimal second-price-auction, the proposed formulation, then, relies on deep learning algorithms to learn such distribution online. Numerical results from extensive simulations show that the proposed deep learning-based approach provides effective battery charging control in multi-drone scenarios.

==> others/figures/additional_graph_data/new_graph_second.csv <==
7.1416 
7.1440 
7.1467 
7.1496 
7.1526 
7.1556 
7.1586 
7.1617 
7.1648 
7.1679 
7.1710 
7.1742 
7.1773 
7.1804 
7.1808 
7.1825 
7.1847 
7.1872 
7.1899 
7.1928 
7.1959 
7.1991 
7.2012 
7.2031 
7.2051 
7.2074 
7.2097 
7.2122 
7.2149 
7.2176 
7.2182 
7.2211 
7.2240 
7.2254 
7.2272 
7.2294 
7.2318 
7.2345 
7.2373 
7.2395 
7.2418 
7.2442 
7.2467 
7.2490 
7.2514 
7.2537 
7.2562 
7.2582 
7.2606 
7.2631 
7.2654 
7.2676 
7.2700 
7.2724 
7.2749 
7.2772 
7.2797 
7.2820 
7.2842 
7.2866 
7.2890 
7.2913 
7.2937 
7.2959 
7.2983 
7.3008 
7.3031 
7.3054 
7.3078 
7.3100 
7.3122 
7.3138 
7.3165 
7.3189 
7.3208 
7.3229 
7.3251 
7.3272 
7.3293 
7.3315 
7.3336 
7.3359 
7.3381 
7.3402 
7.3425 
7.3448 
7.3461 
7.3486 
7.3510 
7.3524 
7.3547 
7.3566 
7.3573 
7.3592 
7.3612 
7.3635 
7.3659 
7.3678 
7.3696 
7.3718 
7.3739 
7.3764 
7.3776 
7.3798 
7.3811 
7.3829 
7.3845 
7.3864 
7.3884 
7.3907 
7.3927 
7.3944 
7.3963 
7.3975 
7.4001 
7.4026 
7.4041 
7.4053 
7.4072 
7.4090 
7.4095 
7.4115 
7.4137 
7.4155 
7.4173 
7.4189 
7.4208 
7.4230 
7.4252 
7.4268 
7.4285 
7.4305 
7.4318 
7.4345 
7.4355 
7.4377 
7.4392 
7.4409 
7.4425 
7.4438 
7.4446 
7.4464 
7.4484 
7.4506 
7.4520 
7.4536 
7.4550 
7.4571 
7.4590 
7.4610 
7.4632 
7.4653 
7.4668 
7.4684 
7.4702 
7.4723 
7.4734 
7.4750 
7.4767 
7.4782 
7.4805 
7.4823 
7.4839 
7.4860 
7.4875 
7.4894 
7.4909 
7.4923 
7.4941 
7.4959 
7.4980 
7.4997 
7.5014 
7.5033 
7.5045 
7.5068 
7.5085 
7.5103 
7.5112 
7.5131 
7.5151 
7.5166 
7.5181 
7.5199 
7.5216 
7.5228 
7.5247 
7.5266 
7.5285 
7.5302 
7.5319 
7.5338 
7.5359 
7.5379 
7.5389 
7.5409 
7.5431 
7.5443 
7.5460 
7.5475 
7.5492 
7.5510 
7.5526 
7.5542 
7.5560 
7.5579 
7.5597 
7.5610 
7.5631 
7.5648 
7.5666 
7.5677 
7.5697 
7.5714 
7.5729 
7.5745 
7.5761 
7.5779 
7.5795 
7.5814 
7.5830 
7.5845 
7.5864 
7.5876 
7.5896 
7.5918 
7.5935 
7.5950 
7.5963 
7.5976 
7.5993 
7.6013 
7.6031 
7.6045 
7.6061 
7.6079 
7.6091 
7.6110 
7.6135 
7.6144 
7.6162 
7.6177 
7.6192 
7.6208 
7.6224 
7.6235 
7.6254 
7.6274 
7.6289 
7.6306 
7.6323 
7.6341 
7.6362 
7.6378 
7.6396 
7.6418 
7.6431 
7.6447 
7.6464 
7.6481 
7.6494 
7.6514 
7.6527 
7.6542 
7.6561 
7.6582 
7.6595 
7.6609 
7.6623 
7.6640 
7.6657 
7.6675 
7.6689 
7.6708 
7.6733 
7.6749 
7.6760 
7.6778 
7.6795 
7.6812 
7.6829 
7.6849 
7.6865 
7.6881 
7.6899 
7.6911 
7.6929 
7.6944 
7.6961 
7.6977 
7.6994 
7.7004 
7.7009 
7.7022 
7.7040 
7.7067 
7.7083 
7.7101 
7.7118 
7.7128 
7.7140 
7.7155 
7.7173 
7.7188 
7.7206 
7.7221 
7.7240 
7.7258 
7.7280 
7.7294 
7.7311 
7.7328 
7.7345 
7.7360 
7.7378 
7.7397 
7.7406 
7.7423 
7.7437 
7.7454 
7.7474 
7.7497 
7.7510 
7.7526 
7.7540 
7.7555 
7.7571 
7.7590 
7.7606 
7.7620 
7.7640 
7.7658 
7.7674 
7.7689 
7.7708 
7.7723 
7.7737 
7.7755 
7.7775 
7.7790 
7.7807 
7.7824 
7.7845 
7.7859 
7.7874 
7.7891 
7.7906 
7.7922 
7.7936 
7.7951 
7.7971 
7.7987 
7.8006 
7.8018 
7.8032 
7.8047 
7.8062 
7.8076 
7.8092 
7.8113 
7.8127 
7.8144 
7.8157 
7.8178 
7.8196 
7.8213 
7.8222 
7.8239 
7.8255 
7.8270 
7.8289 
7.8302 
7.8317 
7.8335 
7.8357 
7.8376 
7.8393 
7.8408 
7.8421 
7.8433 
7.8452 
7.8469 
7.8482 
7.8501 
7.8519 
7.8537 
7.8555 
7.8570 
7.8581 
7.8598 
7.8613 
7.8625 
7.8645 
7.8661 
7.8674 
7.8690 
7.8710 
7.8724 
7.8729 
7.8746 
7.8751 
7.8774 
7.8779 
7.8796 
7.8811 
7.8832 
7.8850 
7.8871 
7.8889 
7.8902 
7.8916 
7.8934 
7.8948 
7.8963 
7.8979 
7.8997 
7.9019 
7.9032 
7.9050 
7.9063 
7.9075 
7.9091 
7.9110 
7.9123 
7.9136 
7.9154 
7.9176 
7.9192 
7.9207 
7.9220 
7.9237 
7.9257 
7.9273 
7.9287 
7.9303 
7.9321 
7.9334 
7.9347 
7.9365 
7.9381 
7.9398 
7.9417 
7.9432 
7.9437 
7.9458 
7.9468 
7.9484 
7.9503 
7.9519 
7.9530 
7.9548 
7.9567 
7.9576 
7.9593 
7.9607 
7.9622 
7.9640 
7.9661 
7.9673 
7.9687 
7.9705 
7.9723 
7.9739 
7.9754 
7.9764 
7.9781 
7.9805 
7.9823 
7.9836 
7.9850 
7.9867 
7.9887 
7.9901 
7.9918 
7.9935 
7.9949 
7.9961 
7.9979 
7.9991 
8.0006 
8.0024 
8.0042 
8.0058 
8.0073 
8.0084 
8.0100 
8.0123 
8.0140 
8.0153 
8.0169 
8.0179 
8.0192 
8.0207 
8.0225 
8.0245 
8.0261 
8.0275 
8.0291 
8.0309 
8.0326 
8.0340 
8.0360 
8.0376 
8.0384 
8.0399 
8.0407 
8.0423 
8.0443 
8.0458 
8.0474 
8.0493 
8.0504 
8.0521 
8.0536 
8.0553 
8.0577 
8.0588 
8.0600 
8.0614 
8.0632 
8.0649 
8.0659 
8.0674 
8.0693 
8.0709 
8.0727 
8.0744 
8.0757 
8.0773 
8.0792 
8.0812 
8.0830 
8.0841 
8.0855 
8.0876 
8.0884 
8.0906 
8.0923 
8.0934 
8.0949 
8.0963 
8.0981 
8.0994 
8.1013 
8.1026 
8.1043 
8.1054 
8.1069 
8.1089 
8.1104 
8.1120 
8.1140 
8.1156 
8.1166 
8.1183 
8.1206 
8.1222 
8.1232 
8.1248 
8.1259 
8.1273 
8.1286 
8.1300 
8.1317 
8.1337 
8.1347 
8.1361 
8.1377 
8.1399 
8.1413 
8.1427 
8.1444 
8.1462 
8.1477 
8.1492 
8.1507 
8.1520 
8.1538 
8.1554 
8.1571 
8.1592 
8.1606 
8.1618 
8.1632 
8.1647 
8.1658 
8.1672 
8.1691 
8.1705 
8.1719 
8.1736 
8.1755 
8.1772 
8.1786 
8.1800 
8.1817 
8.1829 
8.1843 
8.1859 
8.1877 
8.1892 
8.1908 
8.1923 
8.1939 
8.1956 
8.1967 
8.1982 
8.1994 
8.2011 
8.2021 
8.2033 
8.2051 
8.2063 
8.2081 
8.2096 
8.2108 
8.2118 
8.2132 
8.2153 
8.2169 
8.2180 
8.2194 
8.2210 
8.2220 
8.2235 
8.2251 
8.2268 
8.2272 
8.2291 
8.2306 
8.2321 
8.2335 
8.2351 
8.2370 
8.2385 
8.2398 
8.2413 
8.2429 
8.2443 
8.2456 
8.2468 
8.2483 
8.2503 
8.2520 
8.2535 
8.2545 
8.2546 
8.2567 
8.2582 
8.2604 
8.2616 
8.2631 
8.2643 
8.2656 
8.2671 
8.2686 
8.2700 
8.2714 
8.2727 
8.2745 
8.2760 
8.2772 
8.2783 
8.2796 
8.2808 
8.2822 
8.2837 
8.2853 
8.2866 
8.2883 
8.2900 
8.2904 
8.2925 
8.2938 
8.2953 
8.2960 
8.2965 
8.2989 
8.3001 
8.3017 
8.3036 
8.3044 
8.3059 
8.3075 
8.3083 
8.3098 
8.3107 
8.3121 
8.3136 
8.3155 
8.3172 
8.3184 
8.3192 
8.3203 
8.3215 
8.3234 
8.3244 
8.3253 
8.3271 
8.3285 
8.3299 
8.3314 
8.3321 
8.3333 
8.3349 
8.3365 
8.3376 
8.3391 
8.3400 
8.3415 
8.3423 
8.3431 
8.3456 
8.3454 
8.3478 
8.3489 
8.3498 
8.3496 
8.3515 
8.3531 
8.3544 
8.3551 
8.3574 
8.3588 
8.3603 
8.3616 
8.3626 
8.3639 
8.3656 
8.3666 
8.3667 
8.3692 
8.3705 
8.3716 
8.3728 
8.3740 
8.3754 
8.3766 
8.3774 
8.3784 
8.3796 
8.3808 
8.3820 
8.3832 
8.3841 
8.3852 
8.3866 
8.3878 
8.3882 
8.3898 
8.3910 
8.3917 
8.3929 
8.3940 
8.3947 
8.3959 
8.3973 
8.3986 
8.4000 
8.4009 
8.4019 
8.4029 
8.4041 
8.4055 
8.4066 
8.4069 
8.4089 
8.4100 
8.4110 
8.4121 
8.4123 
8.4143 
8.4151 
8.4163 
8.4173 
8.4181 
8.4194 
8.4206 
8.4218 
8.4230 
8.4230 
8.4243 
8.4256 
8.4267 
8.4276 
8.4286 
8.4292 
8.4291 
8.4317 
8.4322 
8.4330 
8.4350 
8.4359 
8.4371 
8.4377 
8.4388 
8.4400 
8.4405 
8.4416 
8.4427 
8.4436 
8.4448 
8.4451 
8.4458 
8.4473 
8.4483 
8.4490 
8.4500 
8.4508 
8.4521 
8.4525 
8.4535 
8.4546 
8.4556 
8.4557 
8.4567 
8.4577 
8.4591 
8.4603 
8.4609 
8.4619 
8.4625 
8.4634 
8.4642 
8.4651 
8.4655 
8.4667 
8.4671 
8.4682 
8.4693 
8.4701 
8.4712 
8.4719 
8.4726 
8.4734 
8.4744 
8.4751 
8.4758 
8.4765 
8.4773 
8.4782 
8.4791 
8.4796 
8.4809 
8.4817 
8.4825 
8.4832 
8.4839 
8.4847 
8.4853 
8.4859 
8.4863 
8.4867 
8.4877 
8.4886 
8.4894 
8.4904 
8.4913 
8.4915 
8.4919 
8.4921 
8.4935 
8.4945 
8.4951 
8.4958 
8.4965 
8.4971 
8.4978 
8.4985 
8.4993 
8.4996 
8.5004 
8.5001 
8.5008 
8.5022 
8.5028 
8.5035 
8.5036 
8.5043 
8.5054 
8.5061 
8.5069 
8.5075 
8.5073 
8.5084 
8.5087 
8.5098 
8.5105 
8.5112 
8.5110 
8.5119 
8.5123 
8.5132 
8.5138 
8.5142 
8.5145 
8.5152 
8.5160 
8.5165 
8.5171 
8.5180 
8.5178 
8.5185 
8.5189 
8.5197 
8.5200 
8.5207 
8.5212 
8.5217 
8.5222 
8.5226 
8.5236 
8.5240 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5239 
8.5485 
8.5488 
8.5494 
8.5497 
8.5498 
8.5508 
8.5508 
8.5509 
8.5515 
8.5519 
8.5522 
8.5522 
8.5525 
8.5530 
8.5532 
8.5535 
8.5534 
8.5533 
8.5538 
8.5541 
8.5540 
8.5546 
8.5543 
8.5545 
8.5553 
8.5555 
8.5556 
8.5562 
8.5564 
8.5565 
8.5568 
8.5571 
8.5572 
8.5574 
8.5566 
8.5566 
8.5570 
8.5572 
8.5578 
8.5584 
8.5585 
8.5585 
8.5587 
8.5587 
8.5592 
8.5595 
8.5597 
8.5593 
8.5597 
8.5598 
8.5602 
8.5600 
8.5604 
8.5606 
8.5609 
8.5609 
8.5613 
8.5616 
8.5615 
8.5616 
8.5613 
8.5611 
8.5612 
8.5616 
8.5619 
8.5618 
8.5619 
8.5627 
8.5626 
8.5628 
8.5626 
8.5631 
8.5630 
8.5629 
8.5635 
8.5636 
8.5636 
8.5638 
8.5639 
8.5639 
8.5644 
8.5648 
8.5649 
8.5653 
8.5653 
8.5649 
8.5650 
8.5648 
8.5648 
8.5656 
8.5650 
8.5650 
8.5657 
8.5660 
8.5662 
8.5663 
8.5663 
8.5664 
8.5662 
8.5664 
8.5667 
8.5669 
8.5666 
8.5666 
8.5669 
8.5671 
8.5669 
8.5671 
8.5672 
8.5675 
8.5674 
8.5676 
8.5677 
8.5680 
8.5679 
8.5681 
8.5685 
8.5680 
8.5680 
8.5685 
8.5685 
8.5688 
8.5682 
8.5683 
8.5684 
8.5681 
8.5685 
8.5687 
8.5687 
8.5687 
8.5691 
8.5687 
8.5689 
8.5691 
8.5690 
8.5694 
8.5691 
8.5694 
8.5696 
8.5695 
8.5698 
8.5696 
8.5698 
8.5697 
8.5697 
8.5701 
8.5702 
8.5702 
8.5703 
8.5701 
8.5697 
8.5700 
8.5696 
8.5697 
8.5703 
8.5704 
8.5705 
8.5705 
8.5705 
8.5704 
8.5707 
8.5706 
8.5702 
8.5705 
8.5701 
8.5698 
8.5703 
8.5708 
8.5712 
8.5714 
8.5711 
8.5708 
8.5713 
8.5709 
8.5711 
8.5714 
8.5716 
8.5713 
8.5710 
8.5711 
8.5712 
8.5717 
8.5717 
8.5717 
8.5714 
8.5715 
8.5715 
8.5717 
8.5716 
8.5719 
8.5715 
8.5716 
8.5715 
8.5713 
8.5710 
8.5714 
8.5717 
8.5718 
8.5717 
8.5719 
8.5722 
8.5722 
8.5721 
8.5722 
8.5720 
8.5713 
8.5717 
8.5721 
8.5723 
8.5718 
8.5720 
8.5719 
8.5721 
8.5725 
8.5727 
8.5727 
8.5725 
8.5725 
8.5722 
8.5725 
8.5721 
8.5722 
8.5725 
8.5725 
8.5723 
8.5721 
8.5724 
8.5726 
8.5727 
8.5728 
8.5726 
8.5725 
8.5722 
8.5724 
8.5728 
8.5729 
8.5726 
8.5725 
8.5727 
8.5729 
8.5731 
8.5733 
8.5722 
8.5726 
8.5724 
8.5727 
8.5725 
8.5726 
8.5725 
8.5725 
8.5726 
8.5722 
8.5726 
8.5729 
8.5728 
8.5729 
8.5728 
8.5726 
8.5727 
8.5730 
8.5729 
8.5730 
8.5730 
8.5727 
8.5729 
8.5726 
8.5727 
8.5726 
8.5728 
8.5730 
8.5722 
8.5719 
8.5723 
8.5732 
8.5732 
8.5732 
8.5729 
8.5730 
8.5731 
8.5730 
8.5730 
8.5731 
8.5731 
8.5731 
8.5731 
8.5730 
8.5733 
8.5732 
8.5735 
8.5733 
8.5733 
8.5736 
8.5733 
8.5733 
8.5734 
8.5737 
8.5736 
8.5739 
8.5730 
8.5734 
8.5731 
8.5734 
8.5735 
8.5735 
8.5734 
8.5735 
8.5737 
8.5727 
8.5728 
8.5724 
8.5727 
8.5733 
8.5737 
8.5735 
8.5731 
8.5732 
8.5736 
8.5734 
8.5731 
8.5730 
8.5733 
8.5735 
8.5737 
8.5735 
8.5735 
8.5735 
8.5737 
8.5737 
8.5738 
8.5736 
8.5736 
8.5738 
8.5733 
8.5733 
8.5730 
8.5732 
8.5734 
8.5732 
8.5733 
8.5734 
8.5732 
8.5729 
8.5732 
8.5736 
8.5735 
8.5736 
8.5734 
8.5738 
8.5736 
8.5739 
8.5738 
8.5736 
8.5738 
8.5737 
8.5739 
8.5734 
8.5737 
8.5738 
8.5738 
8.5733 
8.5735 
8.5732 
8.5734 
8.5739 
8.5731 
8.5724 
8.5728 
8.5727 
8.5730 
8.5731 
8.5736 
8.5732 
8.5730 
8.5733 
8.5734 
8.5731 
8.5734 
8.5730 
8.5731 
8.5733 
8.5731 
8.5734 
8.5731 
8.5733 
8.5728 
8.5732 
8.5729 
8.5730 
8.5728 
8.5725 
8.5728 
8.5730 
8.5732 
8.5733 
8.5730 
8.5732 
8.5730 
8.5731 
8.5732 
8.5734 
8.5733 
8.5732 
8.5731 
8.5732 
8.5731 
8.5727 
8.5730 
8.5736 
8.5733 
8.5733 
8.5735 
8.5734 
8.5735 
8.5737 
8.5738 
8.5731 
8.5727 
8.5728 
8.5735 
8.5737 
8.5735 
8.5734 
8.5739 
8.5734 
8.5729 
8.5731 
8.5738 
8.5736 
8.5735 
8.5731 
8.5733 
8.5736 
8.5733 
8.5727 
8.5726 
8.5732 
8.5734 
8.5735 
8.5732 
8.5733 
8.5738 
8.5728 
8.5721 
8.5721 
8.5728 
8.5738 
8.5739 
8.5735 
8.5733 
8.5734 
8.5731 
8.5729 
8.5734 
8.5725 
8.5721 
8.5723 
8.5731 
8.5732 
8.5733 
8.5725 
8.5723 
8.5728 
8.5726 
8.5724 
8.5720 
8.5722 
8.5729 
8.5730 
8.5728 
8.5728 
8.5725 
8.5728 
8.5734 
8.5727 
8.5723 
8.5725 
8.5731 
8.5730 
8.5732 
8.5732 
8.5729 
8.5730 
8.5732 
8.5735 
8.5735 
8.5729 
8.5727 
8.5730 
8.5732 
8.5736 
8.5736 
8.5737 
8.5734 
8.5734 
8.5736 
8.5734 
8.5737 
8.5728 
8.5725 
8.5726 
8.5731 
8.5736 
8.5731 
8.5733 
8.5732 
8.5732 
8.5729 
8.5727 
8.5731 
8.5729 
8.5732 
8.5735 
8.5732 
8.5734 
8.5740 
8.5736 
8.5732 
8.5734 
8.5741 
8.5738 
8.5738 
8.5738 
8.5739 
8.5739 
8.5736 
8.5737 
8.5737 
8.5739 
8.5737 
8.5737 
8.5738 
8.5735 
8.5737 
8.5739 
8.5737 
8.5739 
8.5738 
8.5736 
8.5734 
8.5738 
8.5735 
8.5732 
8.5734 
8.5738 
8.5736 
8.5739 
8.5741 
8.5742 
8.5741 
8.5742 
8.5744 
8.5741 
8.5739 
8.5742 
8.5741 
8.5741 
8.5740 
8.5736 
8.5738 
8.5738 
8.5739 
8.5739 
8.5738 
8.5740 
8.5740 
8.5738 
8.5738 
8.5739 
8.5736 
8.5732 
8.5734 
8.5739 
8.5739 
8.5738 
8.5743 
8.5738 
8.5734 
8.5736 
8.5741 
8.5737 
8.5740 
8.5740 
8.5737 
8.5738 
8.5737 
8.5735 
8.5740 
8.5738 
8.5736 
8.5739 
8.5741 
8.5739 
8.5739 
8.5739 
8.5737 
8.5735 
8.5737 
8.5738 
8.5741 
8.5744 
8.5745 
8.5740 
8.5740 
8.5740 
8.5741 
8.5742 
8.5741 
8.5742 
8.5742 
8.5739 
8.5740 
8.5739 
8.5740 
8.5740 
8.5739 
8.5740 
8.5742 
8.5743 
8.5741 
8.5742 
8.5741 
8.5740 
8.5741 
8.5739 
8.5740 
8.5738 
8.5739 
8.5741 
8.5738 
8.5740 
8.5741 
8.5741 
8.5739 
8.5735 
8.5736 
8.5742 
8.5742 
8.5745 
8.5739 
8.5739 
8.5740 
8.5742 
8.5740 
8.5738 
8.5742 
8.5743 
8.5742 
8.5744 
8.5742 
8.5739 
8.5742 
8.5741 
8.5740 
8.5741 
8.5743 
8.5742 
8.5738 
8.5739 
8.5741 
8.5744 
8.5741 
8.5742 
8.5741 
8.5736 
8.5731 
8.5733 
8.5741 
8.5739 
8.5740 
8.5738 
8.5741 
8.5741 
8.5736 
8.5737 
8.5743 
8.5739 
8.5735 
8.5733 
8.5736 
8.5739 
8.5735 
8.5736 
8.5734 
8.5735 
8.5730 
8.5727 
8.5730 
8.5730 
8.5732 
8.5736 
8.5737 
8.5738 
8.5741 
8.5738 
8.5739 
8.5734 
8.5739 
8.5741 
8.5738 
8.5738 
8.5739 
8.5741 
8.5742 
8.5743 
8.5745 
8.5738 
8.5742 
8.5739 
8.5739 
8.5737 
8.5733 
8.5731 
8.5732 
8.5738 
8.5740 
8.5736 
8.5734 
8.5735 
8.5741 
8.5737 
8.5732 
8.5729 
8.5732 
8.5737 
8.5730 
8.5727 
8.5730 
8.5732 
8.5735 
8.5738 
8.5737 
8.5734 
8.5735 
8.5741 
8.5740 
8.5739 
8.5738 
8.5737 
8.5737 
8.5738 
8.5739 
8.5739 
8.5738 
8.5741 
8.5737 
8.5733 
8.5733 
8.5736 
8.5735 
8.5730 
8.5731 
8.5731 
8.5733 
8.5733 
8.5735 
8.5735 
8.5736 
8.5738 
8.5740 
8.5738 
8.5738 
8.5735 
8.5736 
8.5736 
8.5738 
8.5737 
8.5737 
8.5738 
8.5739 
8.5738 
8.5734 
8.5737 
8.5740 
8.5740 
8.5740 
8.5743 
8.5740 
8.5740 
8.5743 
8.5739 
8.5738 
8.5739 
8.5740 
8.5738 
8.5740 
8.5741 
8.5739 
8.5736 
8.5738 
8.5744 
8.5741 
8.5735 
8.5735 
8.5738 
8.5738 
8.5736 
8.5738 
8.5744 
8.5741 
8.5736 
8.5734 
8.5735 
8.5738 
8.5735 
8.5735 
8.5739 
8.5739 
8.5740 
8.5741 
8.5742 
8.5739 
8.5732 
8.5736 
8.5738 
8.5741 
8.5739 
8.5735 
8.5739 
8.5740 
8.5736 
8.5736 
8.5734 
8.5732 
8.5736 
8.5736 
8.5738 
8.5744 
8.5742 
8.5740 
8.5739 
8.5742 
8.5744 
8.5740 
8.5739 
8.5740 
8.5741 
8.5739 
8.5731 
8.5728 
8.5729 
8.5736 
8.5734 
8.5736 
8.5736 
8.5737 
8.5740 
8.5736 
8.5741 
8.5741 
8.5740 
8.5741 
8.5736 
8.5737 
8.5736 
8.5739 
8.5741 
8.5740 
8.5737 
8.5738 
8.5743 
8.5740 
8.5737 
8.5738 
8.5739 
8.5737 
8.5737 
8.5740 
8.5739 
8.5738 
8.5740 
8.5742 
8.5742 
8.5741 
8.5740 
8.5739 
8.5735 
8.5731 
8.5732 
8.5735 
8.5733 
8.5733 
8.5737 
8.5737 
8.5738 
8.5740 
8.5738 
8.5733 
8.5733 
8.5738 
8.5740 
8.5741 
8.5740 
8.5738 
8.5741 
8.5740 
8.5737 
8.5737 
8.5741 
8.5743 
8.5743 
8.5742 
8.5741 
8.5742 
8.5738 
8.5734 
8.5736 
8.5740 
8.5741 
8.5738 
8.5739 
8.5740 
8.5741 
8.5742 
8.5746 
8.5743 
8.5742 
8.5744 
8.5747 
8.5739 
8.5737 
8.5740 
8.5741 
8.5739 
8.5740 
8.5745 
8.5744 
8.5746 
8.5747 
8.5743 
8.5739 
8.5743 
8.5745 
8.5740 
8.5739 
8.5739 
8.5740 
8.5739 
8.5738 
8.5741 
8.5738 
8.5734 
8.5736 
8.5739 
8.5739 
8.5734 
8.5735 
8.5736 
8.5740 
8.5740 
8.5742 
8.5740 
8.5738 
8.5739 
8.5742 
8.5738 
8.5737 
8.5740 
8.5739 
8.5740 
8.5738 
8.5739 
8.5741 
8.5738 
8.5739 
8.5743 
8.5742 
8.5739 
8.5734 
8.5735 
8.5741 
8.5736 
8.5733 
8.5734 
8.5734 
8.5738 
8.5740 
8.5741 
8.5746 
8.5743 
8.5739 
8.5741 
8.5743 
8.5743 
8.5741 
8.5745 
8.5745 
8.5742 
8.5741 
8.5741 
8.5739 
8.5744 
8.5745 
8.5741 
8.5746 
8.5742 
8.5738 
8.5739 
8.5738 
8.5739 
8.5741 
8.5742 
8.5741 
8.5745 
8.5745 
8.5746 
8.5746 
8.5742 
8.5743 
8.5745 
8.5741 
8.5742 
8.5738 
8.5738 
8.5730 
8.5727 
8.5730 
8.5734 
8.5736 
8.5737 
8.5739 
8.5745 
8.5744 
8.5742 
8.5743 
8.5742 
8.5740 
8.5741 
8.5741 
8.5738 
8.5735 
8.5737 
8.5741 
8.5740 
8.5742 
8.5744 
8.5744 
8.5746 
8.5743 
8.5742 
8.5742 
8.5743 
8.5740 
8.5738 
8.5741 
8.5738 
8.5739 
8.5744 
8.5744 
8.5742 
8.5739 
8.5744 
8.5746 
8.5742 
8.5743 
8.5743 
8.5741 
8.5737 
8.5738 
8.5740 
8.5740 
8.5741 
8.5744 
8.5743 
8.5742 
8.5744 
8.5741 
8.5742 
8.5742 
8.5742 
8.5741 
8.5742 
8.5741 
8.5741 
8.5738 
8.5740 
8.5741 
8.5741 
8.5739 
8.5739 
8.5742 
8.5739 
8.5738 
8.5739 
8.5740 
8.5738 
8.5739 
8.5739 
8.5733 
8.5731 
8.5734 
8.5742 
8.5744 
8.5742 
8.5743 
8.5743 
8.5739 
8.5733 
8.5735 
8.5741 
8.5737 
8.5738 
8.5739 
8.5740 
8.5741 
8.5736 
8.5736 
8.5736 
8.5737 
8.5740 
8.5737 
8.5738 
8.5743 
8.5744 
8.5743 
8.5740 
8.5741 
8.5745 
8.5743 
8.5739 
8.5740 
8.5744 
8.5744 
8.5742 
8.5742 
8.5741 
8.5742 
8.5743 
8.5745 
8.5743 
8.5745 
8.5743 
8.5741 
8.5742 
8.5741 
8.5744 
8.5744 
8.5743 
8.5744 
8.5739 
8.5739 
8.5739 
8.5739 
8.5739 
8.5742 
8.5740 
8.5742 
8.5744 
8.5741 
8.5742 
8.5742 
8.5742 
8.5744 
8.5745 
8.5742 
8.5743 
8.5747 
8.5743 
8.5739 
8.5739 
8.5744 
8.5741 
8.5737 
8.5737 
8.5741 
8.5743 
8.5739 
8.5740 
8.5745 
8.5741 
8.5742 
8.5746 
8.5743 
8.5741 
8.5741 
8.5742 
8.5740 
8.5737 
8.5739 
8.5744 
8.5745 
8.5746 
8.5746 
8.5746 
8.5742 
8.5741 
8.5745 
8.5742 
8.5741 
8.5742 
8.5742 
8.5744 
8.5745 
8.5745 
8.5745 
8.5744 
8.5744 
8.5746 
8.5746 
8.5742 
8.5742 
8.5744 
8.5743 
8.5744 
8.5745 
8.5745 
8.5747 
8.5749 
8.5746 
8.5748 
8.5747 
8.5746 
8.5743 
8.5742 
8.5745 
8.5742 
8.5744 
8.5747 
8.5746 
8.5747 
8.5746 
8.5743 
8.5743 
8.5742 
8.5738 
8.5740 
8.5741 
8.5742 
8.5741 
8.5741 
8.5740 
8.5740 
8.5740 
8.5737 
8.5738 
8.5738 
8.5740 
8.5741 
8.5741 
8.5742 
8.5745 
8.5741 
8.5738 
8.5739 
8.5743 
8.5744 
8.5746 
8.5742 
8.5742 
8.5746 
8.5744 
8.5743 
8.5745 
8.5744 
8.5741 
8.5741 
8.5743 
8.5742 
8.5743 
8.5745 
8.5741 
8.5741 
8.5746 
8.5740 
8.5743 
8.5742 
8.5747 
8.5739 
8.5734 
8.5734 
8.5739 
8.5741 
8.5741 
8.5738 
8.5739 
8.5740 
8.5740 
8.5738 
8.5738 
8.5739 
8.5739 
8.5741 
8.5742 
8.5740 
8.5740 
8.5742 
8.5744 
8.5746 
8.5745 
8.5745 
8.5745 
8.5744 
8.5743 
8.5743 
8.5741 
8.5741 
8.5744 
8.5741 
8.5741 
8.5746 
8.5739 
8.5738 
8.5738 
8.5742 
8.5741 
8.5738 
8.5740 
8.5745 
8.5740 
8.5740 
8.5737 
8.5738 
8.5741 
8.5737 
8.5738 
8.5740 
8.5740 
8.5744 
8.5741 
8.5741 
8.5740 
8.5737 
8.5743 
8.5742 
8.5742 
8.5741 
8.5736 
8.5736 
8.5742 
8.5741 
8.5738 
8.5738 
8.5738 
8.5739 
8.5741 
8.5741 
8.5744 
8.5744 
8.5739 
8.5734 
8.5738 
8.5738 
8.5737 
8.5737 
8.5734 
8.5735 
8.5736 
8.5741 
8.5739 
8.5737 
8.5740 
8.5745 
8.5736 
8.5732 
8.5733 
8.5738 
8.5743 
8.5738 
8.5737 
8.5737 
8.5740 
8.5738 
8.5733 
8.5733 
8.5738 
8.5742 
8.5742 
8.5744 
8.5743 
8.5738 
8.5740 
8.5741 
8.5740 
8.5738 
8.5735 
8.5737 
8.5743 
8.5738 
8.5734 
8.5735 
8.5740 
8.5738 
8.5736 
8.5738 
8.5742 
8.5746 
8.5741 
8.5740 
8.5743 
8.5742 
8.5738 
8.5739 
8.5740 
8.5741 
8.5741 
8.5740 
8.5739 
8.5739 
8.5740 
8.5744 
8.5743 
8.5743 
8.5744 
8.5745 
8.5742 
8.5740 
8.5740 
8.5741 
8.5743 
8.5741 
8.5736 
8.5736 
8.5738 
8.5738 
8.5742 
8.5741 
8.5737 
8.5737 
8.5743 
8.5742 
8.5743 
8.5740 
8.5738 
8.5741 
8.5744 
8.5742 
8.5740 
8.5742 
8.5742 
8.5741 
8.5741 
8.5741 
8.5738 
8.5737 
8.5742 
8.5741 
8.5743 
8.5738 
8.5735 
8.5738 
8.5740 
8.5742 
8.5740 
8.5741 
8.5743 
8.5740 
8.5741 
8.5745 
8.5748 
8.5744 
8.5745 
8.5742 
8.5742 
8.5739 
8.5738 
8.5739 
8.5740 
8.5740 
8.5743 
8.5746 
8.5744 
8.5741 
8.5739 
8.5742 
8.5744 
8.5742 
8.5742 
8.5741 
8.5740 
8.5737 
8.5736 
8.5738 
8.5739 
8.5744 
8.5742 
8.5739 
8.5741 
8.5743 
8.5741 
8.5736 
8.5737 
8.5741 
8.5738 
8.5736 
8.5736 
8.5741 
8.5743 
8.5744 
8.5741 
8.5742 
8.5743 
8.5747 
8.5742 
8.5741 
8.5738 
8.5738 
8.5741 
8.5744 
8.5744 
8.5740 
8.5745 
8.5744 
8.5743 
8.5743 
8.5742 
8.5742 
8.5740 
8.5741 
8.5740 
8.5746 
8.5744 
8.5745 
8.5743 
8.5742 
8.5744 
8.5746 
8.5745 
8.5747 
8.5746 
8.5746 
8.5746 
8.5742 
8.5739 
8.5739 
8.5744 
8.5737 
8.5731 
8.5733 
8.5739 
8.5740 
8.5740 
8.5741 
8.5741 
8.5741 
8.5744 
8.5743 
8.5747 
8.5745 
8.5745 
8.5744 
8.5744 
8.5744 
8.5742 
8.5737 
8.5737 
8.5740 
8.5737 
8.5738 
8.5744 
8.5744 
8.5742 
8.5740 
8.5740 
8.5741 
8.5740 
8.5740 
8.5739 
8.5743 
8.5742 
8.5743 
8.5741 
8.5739 
8.5737 
8.5735 
8.5740 
8.5742 
8.5744 
8.5742 
8.5743 
8.5746 
8.5742 
8.5742 
8.5741 
8.5740 
8.5742 
8.5743 
8.5739 
8.5741 
8.5737 
8.5738 
8.5740 
8.5739 
8.5742 
8.5741 
8.5743 
8.5745 
8.5745 
8.5741 
8.5739 
8.5740 
8.5741 
8.5742 
8.5740 
8.5740 
8.5739 
8.5738 
8.5736 
8.5736 
8.5743 
8.5744 
8.5746 
8.5745 
8.5745 
8.5738 
8.5737 
8.5742 
8.5744 
8.5738 
8.5738 
8.5736 
8.5734 
8.5738 
8.5741 
8.5745 
8.5745 
8.5742 
8.5744 
8.5744 
8.5736 
8.5734 
8.5738 
8.5744 
8.5742 
8.5741 
8.5740 
8.5740 
8.5744 
8.5741 
8.5745 
8.5749 
8.5745 
8.5744 
8.5739 
8.5738 
8.5739 
8.5735 
8.5731 
8.5731 
8.5736 
8.5735 
8.5733 
8.5734 
8.5735 
8.5740 
8.5741 
8.5737 
8.5737 
8.5743 
8.5744 
8.5743 
8.5741 
8.5742 
8.5738 
8.5737 
8.5739 
8.5742 
8.5743 
8.5740 
8.5743 
8.5740 
8.5746 
8.5742 
8.5742 
8.5745 
8.5743 
8.5745 
8.5745 
8.5744 
8.5739 
8.5737 
8.5740 
8.5742 
8.5745 
8.5743 
8.5746 
8.5742 
8.5743 
8.5743 
8.5741 
8.5739 
8.5743 
8.5744 
8.5741 
8.5743 
8.5744 
8.5743 
8.5742 
8.5745 
8.5747 
8.5747 
8.5749 
8.5745 
8.5742 
8.5741 
8.5747 
8.5745 
8.5744 
8.5744 
8.5745 
8.5745 
8.5744 
8.5745 
8.5747 
8.5744 
8.5742 
8.5746 
8.5744 
8.5739 
8.5738 
8.5737 
8.5743 
8.5745 
8.5744 
8.5746 
8.5747 
8.5741 
8.5739 
8.5742 
8.5740 
8.5746 
8.5747 
8.5744 
8.5739 
8.5734 
8.5736 
8.5739 
8.5744 
8.5731 
8.5728 
8.5733 
8.5738 
8.5737 
8.5738 
8.5742 
8.5740 
8.5743 
8.5744 
8.5740 
8.5742 
8.5740 
8.5744 
8.5741 
8.5742 
8.5743 
8.5737 
8.5732 
8.5735 
8.5733 
8.5739 
8.5738 
8.5737 
8.5738 
8.5737 
8.5740 
8.5738 
8.5735 
8.5737 
8.5739 
8.5738 
8.5742 
8.5739 
8.5738 
8.5739 
8.5742 
8.5741 
8.5740 
8.5743 
8.5742 
8.5743 
8.5744 
8.5742 
8.5741 
8.5741 
8.5745 
8.5744 
8.5744 
8.5741 
8.5735 
8.5735 
8.5739 
8.5744 
8.5741 
8.5744 
8.5742 
8.5744 
8.5739 
8.5740 
8.5743 
8.5745 
8.5742 
8.5742 
8.5743 
8.5740 
8.5741 
8.5742 
8.5739 
8.5739 
8.5736 
8.5735 
8.5737 
8.5742 
8.5739 
8.5733 
8.5733 
8.5738 
8.5742 
8.5738 
8.5734 
8.5736 
8.5735 
8.5737 
8.5737 
8.5740 
8.5745 
8.5741 
8.5736 
8.5736 
8.5735 
8.5737 
8.5741 
8.5738 
8.5734 
8.5735 
8.5736 
8.5736 
8.5735 
8.5731 
8.5731 
8.5735 
8.5741 
8.5737 
8.5735 
8.5739 
8.5745 
8.5743 
8.5743 
8.5745 
8.5741 
8.5737 
8.5737 
8.5739 
8.5738 
8.5736 
8.5733 
8.5731 
8.5734 
8.5738 
8.5741 
8.5742 
8.5744 
8.5742 
8.5741 
8.5743 
8.5742 
8.5743 
8.5736 
8.5734 
8.5736 
8.5742 
8.5741 
8.5734 
8.5732 
8.5734 
8.5739 
8.5743 
8.5740 
8.5741 
8.5743 
8.5742 
8.5739 
8.5740 
8.5739 
8.5741 
8.5737 
8.5737 
8.5739 
8.5740 
8.5742 
8.5743 
8.5740 
8.5738 
8.5744 
8.5742 
8.5741 
8.5739 
8.5737 
8.5738 
8.5742 
8.5739 
8.5728 
8.5726 
8.5732 
8.5741 
8.5740 
8.5742 
8.5740 
8.5743 
8.5746 
8.5740 
8.5737 
8.5742 
8.5741 
8.5741 
8.5738 
8.5737 
8.5741 
8.5738 
8.5737 
8.5738 
8.5740 
8.5737 
8.5737 
8.5739 
8.5739 
8.5741 
8.5741 
8.5744 
8.5746 
8.5745 
8.5743 
8.5743 
8.5742 
8.5740 
8.5742 
8.5745 
8.5743 
8.5738 
8.5738 
8.5741 
8.5745 
8.5742 
8.5742 
8.5743 
8.5743 
8.5739 
8.5737 
8.5740 
8.5745 
8.5741 
8.5739 
8.5737 
8.5741 
8.5741 
8.5744 
8.5745 
8.5745 
8.5743 
8.5741 
8.5743 
8.5743 
8.5740 
8.5740 
8.5741 
8.5738 
8.5736 
8.5737 
8.5737 
8.5743 
8.5740 
8.5736 
8.5739 
8.5745 
8.5746 
8.5740 
8.5740 
8.5744 
8.5740 
8.5735 
8.5738 
8.5738 
8.5740 
8.5737 
8.5732 
8.5730 
8.5732 
8.5741 
8.5742 
8.5742 
8.5741 
8.5737 
8.5737 
8.5739 
8.5736 
8.5734 
8.5739 
8.5742 
8.5734 
8.5732 
8.5736 
8.5739 
8.5741 
8.5748 
8.5747 
8.5744 
8.5742 
8.5742 
8.5744 
8.5736 
8.5733 
8.5735 
8.5741 
8.5741 
8.5735 
8.5733 
8.5736 
8.5738 
8.5731 
8.5729 
8.5734 
8.5738 
8.5741 
8.5741 
8.5739 
8.5736 
8.5743 
8.5745 
8.5739 
8.5736 
8.5736 
8.5736 
8.5737 
8.5739 
8.5735 
8.5734 
8.5738 
8.5736 
8.5737 
8.5739 
8.5738 
8.5740 
8.5741 
8.5739 
8.5737 
8.5736 
8.5738 
8.5733 
8.5733 
8.5735 
8.5743 
8.5739 
8.5738 
8.5736 
8.5738 
8.5740 
8.5741 
8.5738 
8.5738 
8.5740 
8.5741 
8.5740 
8.5741 
8.5741 
8.5737 
8.5735 
8.5739 
8.5746 
8.5743 
8.5744 
8.5742 
8.5743 
8.5742 
8.5741 
8.5745 
8.5746 
8.5743 
8.5743 
8.5742 
8.5742 
8.5744 
8.5745 
8.5742 
8.5743 
8.5741 
8.5743 
8.5744 
8.5743 
8.5741 
8.5744 
8.5744 
8.5744 
8.5741 
8.5740 
8.5741 
8.5746 
8.5746 
8.5747 
8.5748 
8.5741 
8.5739 
8.5736 
8.5744 
8.5746 
8.5746 
8.5744 
8.5737 
8.5737 
8.5742 
8.5741 
8.5740 
8.5745 
8.5740 
8.5739 
8.5744 
8.5746 
8.5741 
8.5739 
8.5741 
8.5738 
8.5735 
8.5728 
8.5727 
8.5731 
8.5738 
8.5737 
8.5738 
8.5739 
8.5745 
8.5745 
8.5743 
8.5741 
8.5739 
8.5742 
8.5740 
8.5742 
8.5743 
8.5742 
8.5740 
8.5743 
8.5748 
8.5745 
8.5747 
8.5745 
8.5747 
8.5745 
8.5746 
8.5746 
8.5743 
8.5742 
8.5738 
8.5732 
8.5733 
8.5739 
8.5742 
8.5743 
8.5744 
8.5747 
8.5747 
8.5745 
8.5745 
8.5747 
8.5749 
8.5745 
8.5742 
8.5744 
8.5745 
8.5742 
8.5742 
8.5742 
8.5744 
8.5739 
8.5742 
8.5742 
8.5742 
8.5742 
8.5743 
8.5745 
8.5741 
8.5739 
8.5743 
8.5742 
8.5743 
8.5744 
8.5745 
8.5746 
8.5746 
8.5745 
8.5744 
8.5743 
8.5743 
8.5742 
8.5744 
8.5743 
8.5743 
8.5742 
8.5739 
8.5734 
8.5738 
8.5741 
8.5743 
8.5742 
8.5744 
8.5743 
8.5741 
8.5745 
8.5743 
8.5746 
8.5743 
8.5745 
8.5747 
8.5748 
8.5746 
8.5747 
8.5747 
8.5744 
8.5746 
8.5748 
8.5748 
8.5745 
8.5747 
8.5740 
8.5740 
8.5742 
8.5745 
8.5745 
8.5746 
8.5745 
8.5744 
8.5743 
8.5747 
8.5749 
8.5749 
8.5749 
8.5748 
8.5748 
8.5749 
8.5747 
8.5744 
8.5745 
8.5742 
8.5739 
8.5739 
8.5745 
8.5747 
8.5747 
8.5746 
8.5744 
8.5744 
8.5746 
8.5747 
8.5743 
8.5740 
8.5743 
8.5743 
8.5743 
8.5743 
8.5743 
8.5744 
8.5744 
8.5744 
8.5743 
8.5744 
8.5745 
8.5740 
8.5737 
8.5739 
8.5741 
8.5743 
8.5742 
8.5745 
8.5746 
8.5743 
8.5743 
8.5742 
8.5744 
8.5746 
8.5748 
8.5748 
8.5746 
8.5744 
8.5745 
8.5748 
8.5750 
8.5751 
8.5749 
8.5745 
8.5746 
8.5747 
8.5746 
8.5744 
8.5740 
8.5743 
8.5741 
8.5742 
8.5737 
8.5736 
8.5738 
8.5737 
8.5736 
8.5739 
8.5745 
8.5740 
8.5743 
8.5742 
8.5742 
8.5747 
8.5737 
8.5734 
8.5736 
8.5738 
8.5737 
8.5739 
8.5732 
8.5727 
8.5729 
8.5735 
8.5737 
8.5735 
8.5736 
8.5739 
8.5743 
8.5738 
8.5732 
8.5734 
8.5741 
8.5745 
8.5740 
8.5740 
8.5738 
8.5736 
8.5737 
8.5728 
8.5724 
8.5722 
8.5726 
8.5729 
8.5734 
8.5731 
8.5728 
8.5734 
8.5736 
8.5734 
8.5737 
8.5739 
8.5736 
8.5734 
8.5735 
8.5738 
8.5740 
8.5733 
8.5732 
8.5739 
8.5741 
8.5742 
8.5748 
8.5743 
8.5743 
8.5746 
8.5743 
8.5744 
8.5746 
8.5743 
8.5744 
8.5745 
8.5745 
8.5742 
8.5737 
8.5741 
8.5743 
8.5736 
8.5734 
8.5734 
8.5738 
8.5743 
8.5745 
8.5744 
8.5744 
8.5743 
8.5741 
8.5744 
8.5738 
8.5734 
8.5735 
8.5739 
8.5746 
8.5741 
8.5742 
8.5743 
8.5740 
8.5742 
8.5741 
8.5741 
8.5743 
8.5743 
8.5743 
8.5743 
8.5745 
8.5739 
8.5739 
8.5734 
8.5734 
8.5739 
8.5734 
8.5730 
8.5733 
8.5738 
8.5740 
8.5740 
8.5736 
8.5739 
8.5737 
8.5734 
8.5738 
8.5744 
8.5742 
8.5738 
8.5738 
8.5743 
8.5745 
8.5744 
8.5746 
8.5752 
8.5751 
8.5744 
8.5742 
8.5747 
8.5747 
8.5744 
8.5743 
8.5742 
8.5739 
8.5740 
8.5745 
8.5740 
8.5736 
8.5737 
8.5744 
8.5746 
8.5746 
8.5743 
8.5743 
8.5747 
8.5748 
8.5748 
8.5750 
8.5748 
8.5745 
8.5744 
8.5740 
8.5738 
8.5737 
8.5740 
8.5739 
8.5739 
8.5739 
8.5739 
8.5742 
8.5742 
8.5742 
8.5747 
8.5741 
8.5740 
8.5741 
8.5748 
8.5745 
8.5742 
8.5742 
8.5743 
8.5744 
8.5736 
8.5733 
8.5735 
8.5742 
8.5736 
8.5735 
8.5741 
8.5741 
8.5739 
8.5741 
8.5743 
8.5740 
8.5742 
8.5742 
8.5745 
8.5748 
8.5743 
8.5747 
8.5752 
8.5752 
8.5751 
8.5751 
8.5748 
8.5750 
8.5754 
8.5751 
8.5751 
8.5751 
8.5749 
8.5751 
8.5748 
8.5750 
8.5750 
8.5750 
8.5750 
8.5746 
8.5748 
8.5750 
8.5750 
8.5750 
8.5748 
8.5751 
8.5750 
8.5749 
8.5748 
8.5748 
8.5744 
8.5745 
8.5748 
8.5748 
8.5746 
8.5745 
8.5744 
8.5744 
8.5746 
8.5745 
8.5746 
8.5746 
8.5744 
8.5747 
8.5747 
8.5746 
8.5749 
8.5745 
8.5745 
8.5746 
8.5742 
8.5744 
8.5745 
8.5742 
8.5743 
8.5744 
8.5745 
8.5741 
8.5741 
8.5739 
8.5741 
8.5740 
8.5739 
8.5744 
8.5746 
8.5746 
8.5744 
8.5746 
8.5752 
8.5746 
8.5742 
8.5743 
8.5748 
8.5749 
8.5749 
8.5747 
8.5748 
8.5749 
8.5745 
8.5746 
8.5744 
8.5748 
8.5747 
8.5745 
8.5748 
8.5749 
8.5746 
8.5746 
8.5744 
8.5745 
8.5743 
8.5743 
8.5747 
8.5747 
8.5746 
8.5744 
8.5747 
8.5753 
8.5748 
8.5747 
8.5750 
8.5749 
8.5746 
8.5746 
8.5748 
8.5744 
8.5742 
8.5740 
8.5745 
8.5744 
8.5741 
8.5739 
8.5744 
8.5744 
8.5739 
8.5737 
8.5735 
8.5742 
8.5743 
8.5741 
8.5740 
8.5737 
8.5738 
8.5736 
8.5735 
8.5733 
8.5738 
8.5740 
8.5731 
8.5727 
8.5732 
8.5741 
8.5736 
8.5738 
8.5735 
8.5736 
8.5743 
8.5740 
8.5743 
8.5740 
8.5740 
8.5745 
8.5741 
8.5743 
8.5745 
8.5746 
8.5748 
8.5749 
8.5746 
8.5743 
8.5744 
8.5744 
8.5747 
8.5746 
8.5747 
8.5749 
8.5747 
8.5745 
8.5741 
8.5741 
8.5746 
8.5745 
8.5749 
8.5747 
8.5747 
8.5751 
8.5746 
8.5746 
8.5745 
8.5746 
8.5747 
8.5747 
8.5742 
8.5743 
8.5745 
8.5741 
8.5740 
8.5738 
8.5741 
8.5745 
8.5745 
8.5739 
8.5736 
8.5738 
8.5746 
8.5744 
8.5744 
8.5742 
8.5746 
8.5749 
8.5743 
8.5745 
8.5748 
8.5742 
8.5739 
8.5740 
8.5739 
8.5742 
8.5738 
8.5739 
8.5741 
8.5739 
8.5735 
8.5733 
8.5739 
8.5740 
8.5739 
8.5741 
8.5741 
8.5736 
8.5738 
8.5736 
8.5739 
8.5741 
8.5738 
8.5742 
8.5748 
8.5745 
8.5746 
8.5746 
8.5746 
8.5748 
8.5752 
8.5748 
8.5750 
8.5744 
8.5739 
8.5741 
8.5740 
8.5745 
8.5742 
8.5741 
8.5741 
8.5739 
8.5741 
8.5743 
8.5745 
8.5745 
8.5750 
8.5745 
8.5742 
8.5744 
8.5746 
8.5751 
8.5746 
8.5744 
8.5748 
8.5751 
8.5750 
8.5745 
8.5746 
8.5751 
8.5748 
8.5747 
8.5746 
8.5745 
8.5745 
8.5746 
8.5743 
8.5744 
8.5741 
8.5740 
8.5740 
8.5741 
8.5742 
8.5738 
8.5738 
8.5737 
8.5740 
8.5743 
8.5745 
8.5745 
8.5742 
8.5744 
8.5741 
8.5740 
8.5741 
8.5741 
8.5737 
8.5742 
8.5741 
8.5738 
8.5737 
8.5737 
8.5739 
8.5738 
8.5732 
8.5735 
8.5735 
8.5735 
8.5738 
8.5743 
8.5741 
8.5746 
8.5743 
8.5738 
8.5739 
8.5743 
8.5747 
8.5752 
8.5749 
8.5742 
8.5742 
8.5744 
8.5745 
8.5741 
8.5738 
8.5739 
8.5743 
8.5745 
8.5744 
8.5743 
8.5740 
8.5747 
8.5750 
8.5748 
8.5748 
8.5749 
8.5747 
8.5750 
8.5747 
8.5746 
8.5747 
8.5740 
8.5739 
8.5737 
8.5737 
8.5741 
8.5742 
8.5738 
8.5733 
8.5739 
8.5740 
8.5742 
8.5746 
8.5740 
8.5737 
8.5743 
8.5740 
8.5742 
8.5742 
8.5742 
8.5736 
8.5736 
8.5740 
8.5742 
8.5740 
8.5736 
8.5740 
8.5742 
8.5737 
8.5738 
8.5736 
8.5736 
8.5733 
8.5732 
8.5735 
8.5734 
8.5732 
8.5734 
8.5738 
8.5743 
8.5738 
8.5736 
8.5740 
8.5740 
8.5742 
8.5741 
8.5743 
8.5745 
8.5746 
8.5745 
8.5743 
8.5745 
8.5749 
8.5750 
8.5749 
8.5746 
8.5750 
8.5747 
8.5747 
8.5748 
8.5745 
8.5750 
8.5742 
8.5742 
8.5741 
8.5742 
8.5742 
8.5739 
8.5742 
8.5752 
8.5747 
8.5749 
8.5746 
8.5745 
8.5747 
8.5746 
8.5747 
8.5746 
8.5743 
8.5738 
8.5740 
8.5742 
8.5737 
8.5738 
8.5743 
8.5737 
8.5736 
8.5738 
8.5736 
8.5737 
8.5736 
8.5737 
8.5741 
8.5742 
8.5743 
8.5745 
8.5743 
8.5742 
8.5742 
8.5743 
8.5745 
8.5744 
8.5746 
8.5742 
8.5742 
8.5738 
8.5737 
8.5739 
8.5742 
8.5737 
8.5738 
8.5741 
8.5739 
8.5742 
8.5747 
8.5746 
8.5743 
8.5745 
8.5746 
8.5750 
8.5744 
8.5741 
8.5746 
8.5749 
8.5747 
8.5740 
8.5742 
8.5750 
8.5744 
8.5746 
8.5749 
8.5749 
8.5750 
8.5748 
8.5750 
8.5747 
8.5745 
8.5748 
8.5752 
8.5753 
8.5752 
8.5748 
8.5751 
8.5754 
8.5753 
8.5751 
8.5746 
8.5744 
8.5742 
8.5741 
8.5740 
8.5735 
8.5737 
8.5740 
8.5740 
8.5742 
8.5749 
8.5748 
8.5750 
8.5750 
8.5750 
8.5749 
8.5744 
8.5745 
8.5750 
8.5742 
8.5740 
8.5740 
8.5740 
8.5737 
8.5737 
8.5741 
8.5741 
8.5744 
8.5739 
8.5736 
8.5737 
8.5742 
8.5739 
8.5738 
8.5731 
8.5729 
8.5732 
8.5738 
8.5739 
8.5734 
8.5736 
8.5733 
8.5734 
8.5739 
8.5734 
8.5733 
8.5733 
8.5738 
8.5739 
8.5739 
8.5744 
8.5745 
8.5742 
8.5744 
8.5743 
8.5745 
8.5747 
8.5746 
8.5748 
8.5751 
8.5750 
8.5749 
8.5753 
8.5748 
8.5746 
8.5744 
8.5744 
8.5747 
8.5746 
8.5746 
8.5746 
8.5746 
8.5751 
8.5747 
8.5747 
8.5746 
8.5746 
8.5745 
8.5745 
8.5743 
8.5744 
8.5737 
8.5738 
8.5739 
8.5734 
8.5734 
8.5732 
8.5733 
8.5738 
8.5740 
8.5741 
8.5744 
8.5741 
8.5745 
8.5749 
8.5746 
8.5745 
8.5744 
8.5740 
8.5740 
8.5738 
8.5736 
8.5739 
8.5738 
8.5738 
8.5740 
8.5738 
8.5739 
8.5743 
8.5738 
8.5739 
8.5734 
8.5736 
8.5735 
8.5733 
8.5736 
8.5737 
8.5739 
8.5740 
8.5741 
8.5737 
8.5734 
8.5738 
8.5741 
8.5739 
8.5741 
8.5742 
8.5741 
8.5744 
8.5750 
8.5750 
8.5748 
8.5748 
8.5748 
8.5754 
8.5754 
8.5752 
8.5752 
8.5750 
8.5749 
8.5750 
8.5749 
8.5750 
8.5750 
8.5752 
8.5749 
8.5748 
8.5746 
8.5746 
8.5746 
8.5746 
8.5743 
8.5745 
8.5746 
8.5748 
8.5748 
8.5743 
8.5743 
8.5746 
8.5745 
8.5744 
8.5742 
8.5748 
8.5743 
8.5743 
8.5745 
8.5745 
8.5745 
8.5745 
8.5740 
8.5742 
8.5741 
8.5746 
8.5743 
8.5744 
8.5741 
8.5743 
8.5744 
8.5749 
8.5748 
8.5748 
8.5747 
8.5746 
8.5745 
8.5748 
8.5750 
8.5745 
8.5745 
8.5742 
8.5748 
8.5745 
8.5745 
8.5745 
8.5741 
8.5739 
8.5742 
8.5744 
8.5744 
8.5745 
8.5741 
8.5743 
8.5746 
8.5747 
8.5743 
8.5748 
8.5748 
8.5748 
8.5750 
8.5744 
8.5741 
8.5742 
8.5749 
8.5752 
8.5747 
8.5743 
8.5747 
8.5746 
8.5746 
8.5745 
8.5752 
8.5745 
8.5745 
8.5742 
8.5744 
8.5748 
8.5749 
8.5748 
8.5752 
8.5748 
8.5746 
8.5745 
8.5751 
8.5746 
8.5744 
8.5747 
8.5743 
8.5740 
8.5741 
8.5741 
8.5746 
8.5741 
8.5740 
8.5740 
8.5743 
8.5747 
8.5743 
8.5742 
8.5741 
8.5747 
8.5743 
8.5736 
8.5735 
8.5744 
8.5739 
8.5738 
8.5744 
8.5739 
8.5734 
8.5730 
8.5736 
8.5736 
8.5737 
8.5737 
8.5741 
8.5744 
8.5738 
8.5738 
8.5738 
8.5738 
8.5741 
8.5742 
8.5741 
8.5745 
8.5744 
8.5745 
8.5742 
8.5742 
8.5745 
8.5745 
8.5743 
8.5744 
8.5747 
8.5740 
8.5741 
8.5748 
8.5747 
8.5747 
8.5749 
8.5753 
8.5749 
8.5750 
8.5750 
8.5749 
8.5750 
8.5752 
8.5748 
8.5745 
8.5745 
8.5743 
8.5745 
8.5742 
8.5745 
8.5743 
8.5744 
8.5745 
8.5747 
8.5748 
8.5746 
8.5753 
8.5750 
8.5752 
8.5751 
8.5753 
8.5743 
8.5739 
8.5742 
8.5738 
8.5734 
8.5738 
8.5741 
8.5741 
8.5744 
8.5745 
8.5748 
8.5744 
8.5747 
8.5746 
8.5748 
8.5745 
8.5745 
8.5742 
8.5739 
8.5742 
8.5747 
8.5744 
8.5743 
8.5747 
8.5749 
8.5743 
8.5742 
8.5744 
8.5743 
8.5741 
8.5740 
8.5743 
8.5743 
8.5741 
8.5744 
8.5743 
8.5739 
8.5741 
8.5742 
8.5742 
8.5744 
8.5747 
8.5741 
8.5740 
8.5746 
8.5743 
8.5743 
8.5747 
8.5751 
8.5747 
8.5748 
8.5753 
8.5749 
8.5748 
8.5752 
8.5753 
8.5749 
8.5750 
8.5751 
8.5752 
8.5749 
8.5747 
8.5745 
8.5743 
8.5739 
8.5741 
8.5741 
8.5739 
8.5743 
8.5748 
8.5745 
8.5750 
8.5753 
8.5752 
8.5752 
8.5750 
8.5748 
8.5747 
8.5744 
8.5744 
8.5748 
8.5747 
8.5741 
8.5740 
8.5745 
8.5747 
8.5748 
8.5748 
8.5750 
8.5751 
8.5747 
8.5748 
8.5748 
8.5748 
8.5743 
8.5740 
8.5737 
8.5739 
8.5743 
8.5744 
8.5746 
8.5743 
8.5742 
8.5748 
8.5749 
8.5748 
8.5746 
8.5744 
8.5744 
8.5743 
8.5737 
8.5737 
8.5738 
8.5738 
8.5736 
8.5733 
8.5739 
8.5744 
8.5743 
8.5743 
8.5742 
8.5739 
8.5741 
8.5740 
8.5738 
8.5737 
8.5744 
8.5744 
8.5741 
8.5744 
8.5744 
8.5742 
8.5744 
8.5749 
8.5740 
8.5738 
8.5749 
8.5747 
8.5750 
8.5747 
8.5747 
8.5741 
8.5741 
8.5748 
8.5740 
8.5739 
8.5746 
8.5749 
8.5744 
8.5744 
8.5745 
8.5746 
8.5748 
8.5747 
8.5747 
8.5743 
8.5738 
8.5741 
8.5741 
8.5745 
8.5744 
8.5745 
8.5739 
8.5741 
8.5746 
8.5744 
8.5740 
8.5741 
8.5739 
8.5740 
8.5741 
8.5738 
8.5741 
8.5744 
8.5741 
8.5740 
8.5745 
8.5742 
8.5735 
8.5736 
8.5735 
8.5737 
8.5739 
8.5741 
8.5740 
8.5742 
8.5740 
8.5743 
8.5747 
8.5744 
8.5748 
8.5749 
8.5748 
8.5748 
8.5747 
8.5747 
8.5745 
8.5750 
8.5749 
8.5746 
8.5747 
8.5745 
8.5741 
8.5742 
8.5751 
8.5748 
8.5747 
8.5746 
8.5748 
8.5754 
8.5745 
8.5742 
8.5743 
8.5751 
8.5744 
8.5743 
8.5744 
8.5746 
8.5750 
8.5748 
8.5744 
8.5745 
8.5744 
8.5744 
8.5738 
8.5738 
8.5746 
8.5745 
8.5749 
8.5748 
8.5746 
8.5744 
8.5743 
8.5743 
8.5740 
8.5733 
8.5729 
8.5732 
8.5738 
8.5742 
8.5742 
8.5742 
8.5745 
8.5744 
8.5739 
8.5740 
8.5747 
8.5745 
8.5745 
8.5742 
8.5741 
8.5738 
8.5735 
8.5738 
8.5744 
8.5745 
8.5748 
8.5737 
8.5740 
8.5747 
8.5744 
8.5735 
8.5734 
8.5732 
8.5734 
8.5740 
8.5739 
8.5741 
8.5750 
8.5748 
8.5743 
8.5740 
8.5743 
8.5748 
8.5743 
8.5739 
8.5741 
8.5739 
8.5742 
8.5738 
8.5739 
8.5740 
8.5743 
8.5749 
8.5736 
8.5738 
8.5741 
8.5742 
8.5741 
8.5743 
8.5741 
8.5742 
8.5744 
8.5747 
8.5751 
8.5752 
8.5743 
8.5744 
8.5747 
8.5747 
8.5748 
8.5745 
8.5743 
8.5746 
8.5747 
8.5743 
8.5744 
8.5747 
8.5748 
8.5748 
8.5747 
8.5750 
8.5748 
8.5749 
8.5746 
8.5746 
8.5745 
8.5743 
8.5743 
8.5745 
8.5746 
8.5747 
8.5742 
8.5743 
8.5746 
8.5742 
8.5744 
8.5739 
8.5740 
8.5740 
8.5746 
8.5740 
8.5735 
8.5737 
8.5744 
8.5746 
8.5740 
8.5740 
8.5737 
8.5739 
8.5738 
8.5738 
8.5743 
8.5743 
8.5735 
8.5736 
8.5742 
8.5740 
8.5741 
8.5742 
8.5742 
8.5739 
8.5742 
8.5743 
8.5748 
8.5742 
8.5741 
8.5741 
8.5745 
8.5740 
8.5738 
8.5738 
8.5744 
8.5742 
8.5740 
8.5743 
8.5745 
8.5744 
8.5746 
8.5747 
8.5749 
8.5746 
8.5745 
8.5747 
8.5746 
8.5747 
8.5746 
8.5747 
8.5748 
8.5747 
8.5749 
8.5751 
8.5752 
8.5752 
8.5746 
8.5745 
8.5751 
8.5753 
8.5750 
8.5747 
8.5747 
8.5748 
8.5748 
8.5745 
8.5744 
8.5744 
8.5740 
8.5741 
8.5742 
8.5743 
8.5744 
8.5738 
8.5739 
8.5744 
8.5742 
8.5743 
8.5743 
8.5742 
8.5741 
8.5743 
8.5741 
8.5741 
8.5741 
8.5740 
8.5742 
8.5735 
8.5734 
8.5738 
8.5743 
8.5738 
8.5737 
8.5738 
8.5743 
8.5743 
8.5744 
8.5741 
8.5742 
8.5746 
8.5747 
8.5742 
8.5745 
8.5747 
8.5745 
8.5746 
8.5744 
8.5746 
8.5745 
8.5743 
8.5743 
8.5742 
8.5742 
8.5743 
8.5745 
8.5741 
8.5740 
8.5741 
8.5746 
8.5744 
8.5744 
8.5745 
8.5749 
8.5742 
8.5743 
8.5748 
8.5746 
8.5744 
8.5748 
8.5744 
8.5745 
8.5745 
8.5744 
8.5749 
8.5746 
8.5745 
8.5749 
8.5749 
8.5745 
8.5745 
8.5747 
8.5743 
8.5743 
8.5739 
8.5741 
8.5743 
8.5742 
8.5738 
8.5737 
8.5744 
8.5741 
8.5737 
8.5741 
8.5744 
8.5744 
8.5747 
8.5745 
8.5749 
8.5746 
8.5743 
8.5746 
8.5746 
8.5743 
8.5741 
8.5744 
8.5745 
8.5742 
8.5742 
8.5743 
8.5740 
8.5737 
8.5739 
8.5743 
8.5746 
8.5744 
8.5747 
8.5748 
8.5750 
8.5741 
8.5740 
8.5742 
8.5740 
8.5738 
8.5738 
8.5740 
8.5744 
8.5744 
8.5743 
8.5746 
8.5747 
8.5743 
8.5742 
8.5737 
8.5736 
8.5739 
8.5744 
8.5743 
8.5741 
8.5740 
8.5742 
8.5744 
8.5740 
8.5743 
8.5741 
8.5744 
8.5742 
8.5743 
8.5740 
8.5738 
8.5734 
8.5733 
8.5736 
8.5746 
8.5744 
8.5746 
8.5744 
8.5742 
8.5746 
8.5744 
8.5737 
8.5735 
8.5739 
8.5746 
8.5743 
8.5741 
8.5744 
8.5739 
8.5743 
8.5739 
8.5732 
8.5733 
8.5736 
8.5746 
8.5744 
8.5744 
8.5741 
8.5744 
8.5748 
8.5743 
8.5735 
8.5734 
8.5734 
8.5742 
8.5743 
8.5738 
8.5738 
8.5733 
8.5734 
8.5735 
8.5734 
8.5734 
8.5739 
8.5743 
8.5741 
8.5744 
8.5738 
8.5743 
8.5748 
8.5745 
8.5739 
8.5739 
8.5740 
8.5748 
8.5741 
8.5733 
8.5734 
8.5735 
8.5738 
8.5737 
8.5733 
8.5734 
8.5738 
8.5748 
8.5744 
8.5741 
8.5743 
8.5743 
8.5744 
8.5740 
8.5730 
8.5730 
8.5731 
8.5739 
8.5745 
8.5744 
8.5741 
8.5743 
8.5745 
8.5739 
8.5738 
8.5738 
8.5739 
8.5744 
8.5738 
8.5737 
8.5741 
8.5743 
8.5744 
8.5741 
8.5744 
8.5745 
8.5746 
8.5746 
8.5746 
8.5744 
8.5743 
8.5745 
8.5742 
8.5742 
8.5740 
8.5738 
8.5744 
8.5745 
8.5745 
8.5746 
8.5746 
8.5750 
8.5748 
8.5748 
8.5752 
8.5751 
8.5749 
8.5748 
8.5747 
8.5744 
8.5742 
8.5741 
8.5743 
8.5740 
8.5744 
8.5746 
8.5748 
8.5751 
8.5750 
8.5752 
8.5753 
8.5751 
8.5749 
8.5749 
8.5747 
8.5745 
8.5748 
8.5746 
8.5747 
8.5751 
8.5747 
8.5746 
8.5746 
8.5747 
8.5747 
8.5747 
8.5746 
8.5747 
8.5745 
8.5751 
8.5747 
8.5748 
8.5749 
8.5748 
8.5745 
8.5746 
8.5750 
8.5747 
8.5746 
8.5750 
8.5751 
8.5755 
8.5753 
8.5751 
8.5755 
8.5755 
8.5754 
8.5757 
8.5754 
8.5752 
8.5753 
8.5753 
8.5749 
8.5746 
8.5748 
8.5751 
8.5750 
8.5750 
8.5749 
8.5748 
8.5747 
8.5746 
8.5744 
8.5746 
8.5746 
8.5744 
8.5744 
8.5746 
8.5746 
8.5750 
8.5749 
8.5749 
8.5750 
8.5744 
8.5745 
8.5749 
8.5751 
8.5748 
8.5743 
8.5745 
8.5746 
8.5744 
8.5742 
8.5745 
8.5745 
8.5747 
8.5745 
8.5745 
8.5749 
8.5745 
8.5742 
8.5744 
8.5741 
8.5737 
8.5736 
8.5742 
8.5742 
8.5743 
8.5738 
8.5736 
8.5741 
8.5745 
8.5741 
8.5739 
8.5742 
8.5739 
8.5742 
8.5738 
8.5739 
8.5741 
8.5745 
8.5740 
8.5739 
8.5744 
8.5742 
8.5741 
8.5742 
8.5741 
8.5745 
8.5741 
8.5742 
8.5744 
8.5747 
8.5742 
8.5744 
8.5747 
8.5745 
8.5745 
8.5744 
8.5746 
8.5744 
8.5743 
8.5746 
8.5745 
8.5742 
8.5747 
8.5744 
8.5743 
8.5749 
8.5750 
8.5749 
8.5746 
8.5745 
8.5743 
8.5743 
8.5741 
8.5742 
8.5747 
8.5743 
8.5741 
8.5745 
8.5754 
8.5747 
8.5747 
8.5751 
8.5749 
8.5748 
8.5743 
8.5745 
8.5744 
8.5737 
8.5735 
8.5741 
8.5737 
8.5733 
8.5738 
8.5737 
8.5735 
8.5739 
8.5744 
8.5747 
8.5744 
8.5740 
8.5738 
8.5741 
8.5737 
8.5739 
8.5742 
8.5740 
8.5741 
8.5740 
8.5736 
8.5733 
8.5738 
8.5744 
8.5735 
8.5733 
8.5738 
8.5745 
8.5740 
8.5737 
8.5738 
8.5738 
8.5742 
8.5735 
8.5731 
8.5736 
8.5742 
8.5739 
8.5735 
8.5740 
8.5741 
8.5739 
8.5740 
8.5740 
8.5746 
8.5736 
8.5733 
8.5739 
8.5740 
8.5739 
8.5735 
8.5738 
8.5741 
8.5741 
8.5737 
8.5740 
8.5742 
8.5749 
8.5749 
8.5747 
8.5747 
8.5744 
8.5747 
8.5744 
8.5747 
8.5746 
8.5749 
8.5748 
8.5743 
8.5743 
8.5742 
8.5742 
8.5745 
8.5741 
8.5738 
8.5737 
8.5746 
8.5747 
8.5749 
8.5736 
8.5736 
8.5740 
8.5738 
8.5743 
8.5747 
8.5742 
8.5738 
8.5742 
8.5749 
8.5747 
8.5749 
8.5750 
8.5750 
8.5748 
8.5749 
8.5744 
8.5740 
8.5744 
8.5741 
8.5742 
8.5736 
8.5733 
8.5736 
8.5744 
8.5739 
8.5741 
8.5746 
8.5744 
8.5743 
8.5739 
8.5735 
8.5738 
8.5745 
8.5743 
8.5741 
8.5739 
8.5744 
8.5748 
8.5742 
8.5738 
8.5741 
8.5750 
8.5749 
8.5743 
8.5740 
8.5746 
8.5748 
8.5745 
8.5740 
8.5742 
8.5742 
8.5744 
8.5738 
8.5737 
8.5741 
8.5747 
8.5747 
8.5749 
8.5749 
8.5750 
8.5751 
8.5747 
8.5747 
8.5745 
8.5742 
8.5740 
8.5742 
8.5734 
8.5733 
8.5740 
8.5747 
8.5749 
8.5743 
8.5743 
8.5743 
8.5742 
8.5742 
8.5736 
8.5737 
8.5736 
8.5738 
8.5741 
8.5743 
8.5750 
8.5744 
8.5741 
8.5741 
8.5747 
8.5749 
8.5741 
8.5739 
8.5745 
8.5739 
8.5737 
8.5742 
8.5741 
8.5742 
8.5743 
8.5748 
8.5754 
8.5747 
8.5741 
8.5741 
8.5744 
8.5744 
8.5741 
8.5737 
8.5740 
8.5740 
8.5737 
8.5734 
8.5736 
8.5740 
8.5741 
8.5743 
8.5745 
8.5740 
8.5734 
8.5735 
8.5742 
8.5739 
8.5740 
8.5738 
8.5742 
8.5745 
8.5746 
8.5746 
8.5751 
8.5752 
8.5743 
8.5742 
8.5745 
8.5747 
8.5748 
8.5748 
8.5746 
8.5747 
8.5745 
8.5741 
8.5746 
8.5746 
8.5745 
8.5748 
8.5750 
8.5748 
8.5748 
8.5747 
8.5752 
8.5749 
8.5748 
8.5747 
8.5744 
8.5745 
8.5745 
8.5746 
8.5749 
8.5743 
8.5747 
8.5745 
8.5742 
8.5743 
8.5747 
8.5743 
8.5742 
8.5745 
8.5746 
8.5746 
8.5742 
8.5746 
8.5746 
8.5742 
8.5742 
8.5735 
8.5740 
8.5743 
8.5747 
8.5741 
8.5742 
8.5747 
8.5744 
8.5743 
8.5745 
8.5747 
8.5738 
8.5734 
8.5733 
8.5742 
8.5741 
8.5737 
8.5737 
8.5738 
8.5738 
8.5743 
8.5747 
8.5739 
8.5739 
8.5740 
8.5740 
8.5738 
8.5735 
8.5738 
8.5742 
8.5743 
8.5742 
8.5742 
8.5739 
8.5738 
8.5739 
8.5744 
8.5741 
8.5745 
8.5750 
8.5747 
8.5741 
8.5737 
8.5740 
8.5749 
8.5747 
8.5745 
8.5749 
8.5750 
8.5748 
8.5746 
8.5749 
8.5749 
8.5747 
8.5745 
8.5743 
8.5742 
8.5743 
8.5743 
8.5746 
8.5744 
8.5745 
8.5749 
8.5745 
8.5746 
8.5748 
8.5751 
8.5752 
8.5749 
8.5750 
8.5746 
8.5748 
8.5745 
8.5743 
8.5748 
8.5747 
8.5746 
8.5746 
8.5748 
8.5748 
8.5753 
8.5747 
8.5744 
8.5741 
8.5748 
8.5747 
8.5739 
8.5742 
8.5744 
8.5745 
8.5742 
8.5739 
8.5745 
8.5744 
8.5749 
8.5751 
8.5751 
8.5753 
8.5750 
8.5752 
8.5754 
8.5749 
8.5746 
8.5750 
8.5745 
8.5746 
8.5747 
8.5745 
8.5745 
8.5747 
8.5752 
8.5750 
8.5746 
8.5748 
8.5746 
8.5742 
8.5739 
8.5742 
8.5738 
8.5738 
8.5742 
8.5737 
8.5740 
8.5745 
8.5750 
8.5750 
8.5747 
8.5743 
8.5743 
8.5745 
8.5748 
8.5746 
8.5750 
8.5749 
8.5747 
8.5747 
8.5750 
8.5749 
8.5750 
8.5746 
8.5749 
8.5745 
8.5745 
8.5749 
8.5746 
8.5743 
8.5742 
8.5743 
8.5742 
8.5741 
8.5742 
8.5746 
8.5747 
8.5746 
8.5749 
8.5749 
8.5752 
8.5749 
8.5751 
8.5745 
8.5742 
8.5742 
8.5738 
8.5742 
8.5740 
8.5739 
8.5742 
8.5745 
8.5746 
8.5753 
8.5751 
8.5749 
8.5746 
8.5746 
8.5741 
8.5744 
8.5741 
8.5741 
8.5743 
8.5741 
8.5746 
8.5749 
8.5744 
8.5743 
8.5745 
8.5748 
8.5751 
8.5745 
8.5747 
8.5746 
8.5744 
8.5742 
8.5741 
8.5741 
8.5744 
8.5739 
8.5741 
8.5751 
8.5748 
8.5741 
8.5739 
8.5740 
8.5749 
8.5746 
8.5742 
8.5737 
8.5739 
8.5746 
8.5742 
8.5741 
8.5741 
8.5746 
8.5745 
8.5746 
8.5748 
8.5748 
8.5747 
8.5749 
8.5748 
8.5748 
8.5746 
8.5746 
8.5744 
8.5741 
8.5739 
8.5744 
8.5748 
8.5745 
8.5739 
8.5738 
8.5742 
8.5744 
8.5747 
8.5741 
8.5742 
8.5744 
8.5745 
8.5740 
8.5742 
8.5744 
8.5742 
8.5746 
8.5748 
8.5749 
8.5747 
8.5750 
8.5750 
8.5749 
8.5747 
8.5746 
8.5739 
8.5739 
8.5739 
8.5744 
8.5745 
8.5743 
8.5748 
8.5749 
8.5747 
8.5744 
8.5740 
8.5746 
8.5746 
8.5741 
8.5737 
8.5738 
8.5747 
8.5745 
8.5746 
8.5739 
8.5739 
8.5747 
8.5749 
8.5749 
8.5746 
8.5741 
8.5743 
8.5748 
8.5753 
8.5754 
8.5752 
8.5748 
8.5751 
8.5748 
8.5753 
8.5751 
8.5752 
8.5746 
8.5749 
8.5744 
8.5746 
8.5749 
8.5749 
8.5753 
8.5750 
8.5749 
8.5751 
8.5747 
8.5750 
8.5742 
8.5740 
8.5737 
8.5743 
8.5746 
8.5745 
8.5751 
8.5753 
8.5756 
8.5746 
8.5739 
8.5737 
8.5742 
8.5746 
8.5747 
8.5745 
8.5747 
8.5748 
8.5751 
8.5751 
8.5749 
8.5747 
8.5747 
8.5750 
8.5751 
8.5754 
8.5747 
8.5746 
8.5747 
8.5746 
8.5744 
8.5738 
8.5740 
8.5747 
8.5747 
8.5745 
8.5747 
8.5753 
8.5753 
8.5755 
8.5749 
8.5746 
8.5749 
8.5745 
8.5742 
8.5744 
8.5747 
8.5749 
8.5747 
8.5751 
8.5748 
8.5749 
8.5748 
8.5750 
8.5750 
8.5748 
8.5742 
8.5742 
8.5742 
8.5746 
8.5750 
8.5749 
8.5751 
8.5754 
8.5753 
8.5755 
8.5753 
8.5749 
8.5750 
8.5752 
8.5748 
8.5748 
8.5753 
8.5748 
8.5748 
8.5746 
8.5744 
8.5749 
8.5748 
8.5744 
8.5743 
8.5748 
8.5751 
8.5747 
8.5751 
8.5751 
8.5754 
8.5751 
8.5749 
8.5751 
8.5753 
8.5752 
8.5744 
8.5745 
8.5749 
8.5745 
8.5746 
8.5746 
8.5746 
8.5740 
8.5740 
8.5743 
8.5742 
8.5744 
8.5741 
8.5743 
8.5739 
8.5739 
8.5737 
8.5741 
8.5737 
8.5738 
8.5737 
8.5737 
8.5738 
8.5745 
8.5743 
8.5742 
8.5743 
8.5750 
8.5742 
8.5740 
8.5744 
8.5748 
8.5748 
8.5744 
8.5745 
8.5746 
8.5742 
8.5741 
8.5741 
8.5746 
8.5743 
8.5743 
8.5741 
8.5741 
8.5746 
8.5744 
8.5746 
8.5743 
8.5743 
8.5748 
8.5748 
8.5744 
8.5742 
8.5745 
8.5742 
8.5744 
8.5741 
8.5743 
8.5744 
8.5743 
8.5740 
8.5743 
8.5746 
8.5748 
8.5747 
8.5745 
8.5747 
8.5747 
8.5746 
8.5754 
8.5752 
8.5751 
8.5750 
8.5750 
8.5750 
8.5748 
8.5747 
8.5747 
8.5749 
8.5748 
8.5746 
8.5749 
8.5751 
8.5751 
8.5750 
8.5739 
8.5740 
8.5744 
8.5743 
8.5745 
8.5741 
8.5741 
8.5745 
8.5745 
8.5742 
8.5746 
8.5745 
8.5746 
8.5748 
8.5747 
8.5744 
8.5744 
8.5743 
8.5743 
8.5747 
8.5746 
8.5748 
8.5752 
8.5752 
8.5747 
8.5748 
8.5747 
8.5743 
8.5744 
8.5744 
8.5741 
8.5746 
8.5748 
8.5739 
8.5738 
8.5744 
8.5744 
8.5749 
8.5751 
8.5742 
8.5741 
8.5746 
8.5741 
8.5741 
8.5743 
8.5744 
8.5741 
8.5739 
8.5740 
8.5744 
8.5747 
8.5745 
8.5746 
8.5742 
8.5741 
8.5738 
8.5739 
8.5745 
8.5741 
8.5733 
8.5732 
8.5740 
8.5744 
8.5742 
8.5739 
8.5736 
8.5740 
8.5746 
8.5744 
8.5742 
8.5746 
8.5745 
8.5745 
8.5736 
8.5733 
8.5736 
8.5741 
8.5736 
8.5735 
8.5737 
8.5737 
8.5739 
8.5739 
8.5736 
8.5738 
8.5742 
8.5741 
8.5744 
8.5742 
8.5745 
8.5744 
8.5745 
8.5739 
8.5739 
8.5742 
8.5734 
8.5732 
8.5735 
8.5732 
8.5734 
8.5739 
8.5742 
8.5736 
8.5733 
8.5738 
8.5744 
8.5742 
8.5737 
8.5740 
8.5743 
8.5744 
8.5741 
8.5740 
8.5746 
8.5748 
8.5744 
8.5738 
8.5739 
8.5744 
8.5750 
8.5745 
8.5747 
8.5748 
8.5744 
8.5745 
8.5746 
8.5748 
8.5752 
8.5750 
8.5747 
8.5749 
8.5751 
8.5748 
8.5748 
8.5748 
8.5746 
8.5745 
8.5744 
8.5749 
8.5749 
8.5751 
8.5747 
8.5747 
8.5746 
8.5743 
8.5744 
8.5744 
8.5743 
8.5748 
8.5743 
8.5739 
8.5743 
8.5745 
8.5743 
8.5743 
8.5745 
8.5745 
8.5745 
8.5748 
8.5753 
8.5751 
8.5748 
8.5750 
8.5749 
8.5749 
8.5749 
8.5749 
8.5748 
8.5749 
8.5748 
8.5747 
8.5748 
8.5747 
8.5748 
8.5748 
8.5742 
8.5740 
8.5746 
8.5746 
8.5744 
8.5746 
8.5746 
8.5750 
8.5748 
8.5745 
8.5747 
8.5748 
8.5748 
8.5746 
8.5748 
8.5749 
8.5750 
8.5748 
8.5749 
8.5746 
8.5745 
8.5746 
8.5744 
8.5746 
8.5749 
8.5747 
8.5751 
8.5749 
8.5749 
8.5753 
8.5750 
8.5750 
8.5750 
8.5749 
8.5750 
8.5746 
8.5748 
8.5747 
8.5745 
8.5744 
8.5747 
8.5743 
8.5742 
8.5742 
8.5742 
8.5747 
8.5744 
8.5745 
8.5743 
8.5743 
8.5752 
8.5752 
8.5746 
8.5747 
8.5747 
8.5747 
8.5752 
8.5745 
8.5742 
8.5743 
8.5744 
8.5745 
8.5748 
8.5745 
8.5744 
8.5749 
8.5747 
8.5746 
8.5743 
8.5742 
8.5742 
8.5745 
8.5745 
8.5744 
8.5746 
8.5743 
8.5743 
8.5751 
8.5750 
8.5750 
8.5747 
8.5752 
8.5746 
8.5743 
8.5745 
8.5740 
8.5741 
8.5739 
8.5740 
8.5748 
8.5750 
8.5746 
8.5745 
8.5752 
8.5747 
8.5743 
8.5736 
8.5734 
8.5739 
8.5748 
8.5745 
8.5745 
8.5746 
8.5746 
8.5745 
8.5747 
8.5749 
8.5748 
8.5749 
8.5748 
8.5748 
8.5745 
8.5745 
8.5748 
8.5749 
8.5744 
8.5746 
8.5741 
8.5746 
8.5752 
8.5749 
8.5743 
8.5742 
8.5746 
8.5746 
8.5750 
8.5745 
8.5743 
8.5741 
8.5746 
8.5739 
8.5741 
8.5742 
8.5749 
8.5743 
8.5740 
8.5743 
8.5747 
8.5745 
8.5742 
8.5742 
8.5743 
8.5738 
8.5742 
8.5741 
8.5749 
8.5754 
8.5752 
8.5746 
8.5747 
8.5750 
8.5750 
8.5748 
8.5747 
8.5747 
8.5746 
8.5746 
8.5743 
8.5746 
8.5752 
8.5749 
8.5746 
8.5754 
8.5750 
8.5752 
8.5749 
8.5750 
8.5746 
8.5745 
8.5746 
8.5751 
8.5747 
8.5745 
8.5747 
8.5753 
8.5752 
8.5744 
8.5742 
8.5744 
8.5745 
8.5739 
8.5737 
8.5743 
8.5745 
8.5741 
8.5741 
8.5745 
8.5746 
8.5750 
8.5743 
8.5746 
8.5749 
8.5746 
8.5744 
8.5744 
8.5746 
8.5747 
8.5742 
8.5742 
8.5749 
8.5748 
8.5751 
8.5751 
8.5747 
8.5748 
8.5749 
8.5741 
8.5742 
8.5743 
8.5744 
8.5741 
8.5747 
8.5750 
8.5747 
8.5746 
8.5749 
8.5747 
8.5746 
8.5751 
8.5749 
8.5748 
8.5749 
8.5752 
8.5750 
8.5751 
8.5746 
8.5744 
8.5745 
8.5750 
8.5748 
8.5747 
8.5749 
8.5750 
8.5749 
8.5740 
8.5742 
8.5747 
8.5749 
8.5747 
8.5744 
8.5746 
8.5750 
8.5747 
8.5742 
8.5746 
8.5743 
8.5742 
8.5739 
8.5744 
8.5748 
8.5745 
8.5744 
8.5749 
8.5751 
8.5743 
8.5741 
8.5744 
8.5749 
8.5747 
8.5746 
8.5745 
8.5744 
8.5747 
8.5744 
8.5742 
8.5746 
8.5747 
8.5745 
8.5745 
8.5742 
8.5742 
8.5745 
8.5745 
8.5744 
8.5747 
8.5752 
8.5746 
8.5747 
8.5747 
8.5749 
8.5748 
8.5748 
8.5749 
8.5745 
8.5745 
8.5741 
8.5746 
8.5747 
8.5749 
8.5748 
8.5745 
8.5749 
8.5742 
8.5743 
8.5745 
8.5747 
8.5746 
8.5744 
8.5740 
8.5745 
8.5748 
8.5745 
8.5739 
8.5738 
8.5741 
8.5747 
8.5743 
8.5740 
8.5745 
8.5744 
8.5741 
8.5742 
8.5743 
8.5745 
8.5746 
8.5746 
8.5747 
8.5750 
8.5747 
8.5743 
8.5748 
8.5745 
8.5749 
8.5745 
8.5749 
8.5749 
8.5746 
8.5746 
8.5748 
8.5751 
8.5746 
8.5744 
8.5747 
8.5743 
8.5738 
8.5739 
8.5739 
8.5742 
8.5744 
8.5740 
8.5738 
8.5744 
8.5747 
8.5745 
8.5747 
8.5750 
8.5746 
8.5748 
8.5749 
8.5746 
8.5743 
8.5741 
8.5743 
8.5747 
8.5746 
8.5748 
8.5751 
8.5749 
8.5748 
8.5749 
8.5751 
8.5749 
8.5749 
8.5749 
8.5747 
8.5749 
8.5745 
8.5745 
8.5746 
8.5753 
8.5752 
8.5753 
8.5749 
8.5744 
8.5749 
8.5748 
8.5745 
8.5747 
8.5742 
8.5740 
8.5745 
8.5751 
8.5747 
8.5746 
8.5748 
8.5752 
8.5750 
8.5751 
8.5747 
8.5750 
8.5750 
8.5749 
8.5746 
8.5745 
8.5748 
8.5751 
8.5749 
8.5749 
8.5746 
8.5747 
8.5750 
8.5750 
8.5747 
8.5750 
8.5749 
8.5752 
8.5752 
8.5746 
8.5749 
8.5753 
8.5748 
8.5747 
8.5746 
8.5749 
8.5747 
8.5743 
8.5743 
8.5749 
8.5749 
8.5744 
8.5748 
8.5743 
8.5743 
8.5747 
8.5753 
8.5749 
8.5749 
8.5749 
8.5750 
8.5742 
8.5741 
8.5748 
8.5749 
8.5743 
8.5748 
8.5747 
8.5745 
8.5745 
8.5742 
8.5746 
8.5741 
8.5739 
8.5741 
8.5745 
8.5744 
8.5741 
8.5746 
8.5749 
8.5746 
8.5748 
8.5751 
8.5741 
8.5738 
8.5739 
8.5743 
8.5744 
8.5738 
8.5737 
8.5742 
8.5744 
8.5745 
8.5742 
8.5746 
8.5748 
8.5751 
8.5753 
8.5753 
8.5753 
8.5754 
8.5755 
8.5755 
8.5750 
8.5749 
8.5747 
8.5743 
8.5746 
8.5750 
8.5744 
8.5744 
8.5747 
8.5750 
8.5750 
8.5745 
8.5749 
8.5750 
8.5749 
8.5745 
8.5746 
8.5741 
8.5741 
8.5748 
8.5752 
8.5747 
8.5746 
8.5750 
8.5746 
8.5740 
8.5743 
8.5744 
8.5742 
8.5740 
8.5744 
8.5744 
8.5747 
8.5747 
8.5741 
8.5740 
8.5744 
8.5742 
8.5743 
8.5741 
8.5737 
8.5741 
8.5749 
8.5747 
8.5739 
8.5738 
8.5739 
8.5745 
8.5741 
8.5738 
8.5736 
8.5742 
8.5746 
8.5738 
8.5739 
8.5733 
8.5735 
8.5745 
8.5747 
8.5740 
8.5733 
8.5731 
8.5738 
8.5748 
8.5743 
8.5745 
8.5742 
8.5740 
8.5740 
8.5743 
8.5743 
8.5744 
8.5745 
8.5743 
8.5743 
8.5743 
8.5746 
8.5746 
8.5739 
8.5737 
8.5741 
8.5741 
8.5742 
8.5740 
8.5742 
8.5742 
8.5745 
8.5744 
8.5748 
8.5746 
8.5741 
8.5747 
8.5748 
8.5743 
8.5741 
8.5741 
8.5739 
8.5745 
8.5743 
8.5747 
8.5749 
8.5748 
8.5745 
8.5750 
8.5750 
8.5744 
8.5741 
8.5744 
8.5749 
8.5745 
8.5746 
8.5748 
8.5746 
8.5750 
8.5749 
8.5750 
8.5752 
8.5750 
8.5750 
8.5747 
8.5744 
8.5744 
8.5747 
8.5746 
8.5747 
8.5749 
8.5751 
8.5751 
8.5749 
8.5746 
8.5743 
8.5748 
8.5747 
8.5740 
8.5741 
8.5746 
8.5749 
8.5749 
8.5750 
8.5752 
8.5750 
8.5749 
8.5748 
8.5750 
8.5739 
8.5741 
8.5748 
8.5747 
8.5746 
8.5746 
8.5747 
8.5746 
8.5752 
8.5745 
8.5742 
8.5741 
8.5746 
8.5743 
8.5742 
8.5744 
8.5733 
8.5735 
8.5739 
8.5735 
8.5740 
8.5744 
8.5747 
8.5751 
8.5752 
8.5745 
8.5746 
8.5740 
8.5742 
8.5748 
8.5744 
8.5737 
8.5739 
8.5742 
8.5750 
8.5746 
8.5743 
8.5743 
8.5745 
8.5751 
8.5752 
8.5751 
8.5752 
8.5751 
8.5748 
8.5744 
8.5748 
8.5749 
8.5748 
8.5748 
8.5751 
8.5749 
8.5753 
8.5753 
8.5754 
8.5755 
8.5751 
8.5752 
8.5755 
8.5749 
8.5747 
8.5750 
8.5748 
8.5753 
8.5746 
8.5743 
8.5747 
8.5748 
8.5747 
8.5749 
8.5754 
8.5752 
8.5748 
8.5752 
8.5751 
8.5742 
8.5741 
8.5741 
8.5748 
8.5751 
8.5750 
8.5748 
8.5752 
8.5750 
8.5755 
8.5754 
8.5751 
8.5753 
8.5746 
8.5742 
8.5745 
8.5749 
8.5753 
8.5751 
8.5750 
8.5757 
8.5753 
8.5748 
8.5751 
8.5749 
8.5749 
8.5752 
8.5745 
8.5746 
8.5748 
8.5751 
8.5749 
8.5749 
8.5750 
8.5751 
8.5756 
8.5757 
8.5756 
8.5755 
8.5751 
8.5752 
8.5748 
8.5744 
8.5747 
8.5751 
8.5748 
8.5746 
8.5753 
8.5754 
8.5751 
8.5750 
8.5745 
8.5747 
8.5751 
8.5750 
8.5744 
8.5743 
8.5746 
8.5744 
8.5745 
8.5753 
8.5749 
8.5748 
8.5752 
8.5748 
8.5749 
8.5749 
8.5749 
8.5750 
8.5746 
8.5742 
8.5747 
8.5748 
8.5745 
8.5746 
8.5748 
8.5749 
8.5747 
8.5744 
8.5743 
8.5745 
8.5745 
8.5752 
8.5748 
8.5749 
8.5744 
8.5747 
8.5743 
8.5738 
8.5741 
8.5745 
8.5745 
8.5739 
8.5741 
8.5739 
8.5736 
8.5741 
8.5743 
8.5742 
8.5745 
8.5746 
8.5742 
8.5740 
8.5742 
8.5741 
8.5741 
8.5745 
8.5746 
8.5742 
8.5741 
8.5745 
8.5744 
8.5749 
8.5749 
8.5748 
8.5749 
8.5744 
8.5743 
8.5744 
8.5740 
8.5743 
8.5747 
8.5750 
8.5743 
8.5741 
8.5746 
8.5747 
8.5749 
8.5748 
8.5749 
8.5749 
8.5744 
8.5746 
8.5746 
8.5747 
8.5745 
8.5745 
8.5750 
8.5752 
8.5751 
8.5749 
8.5745 
8.5749 
8.5746 
8.5749 
8.5749 
8.5747 
8.5750 
8.5747 
8.5743 
8.5746 
8.5749 
8.5753 
8.5749 
8.5746 
8.5749 
8.5743 
8.5744 
8.5746 
8.5745 
8.5745 
8.5744 
8.5746 
8.5742 
8.5744 
8.5742 
8.5750 
8.5748 
8.5750 
8.5752 
8.5744 
8.5742 
8.5745 
8.5751 
8.5751 
8.5747 
8.5743 
8.5751 
8.5740 
8.5738 
8.5742 
8.5742 
8.5746 
8.5743 
8.5742 
8.5744 
8.5739 
8.5738 
8.5745 
8.5746 
8.5743 
8.5739 
8.5738 
8.5744 
8.5739 
8.5735 
8.5733 
8.5740 
8.5744 
8.5746 
8.5744 
8.5737 
8.5737 
8.5745 
8.5750 
8.5749 
8.5745 
8.5744 
8.5742 
8.5740 
8.5742 
8.5748 
8.5746 
8.5743 
8.5742 
8.5749 
8.5758 
8.5755 
8.5751 
8.5752 
8.5750 
8.5748 
8.5749 
8.5750 
8.5750 
8.5750 
8.5752 
8.5754 
8.5751 
8.5751 
8.5752 
8.5752 
8.5746 
8.5747 
8.5749 
8.5749 
8.5745 
8.5745 
8.5749 
8.5749 
8.5744 
8.5749 
8.5749 
8.5751 
8.5747 
8.5743 
8.5745 
8.5746 
8.5749 
8.5749 
8.5746 
8.5747 
8.5752 
8.5748 
8.5749 
8.5751 
8.5748 
8.5744 
8.5749 
8.5749 
8.5747 
8.5743 
8.5747 
8.5745 
8.5741 
8.5746 
8.5752 
8.5749 
8.5745 
8.5746 
8.5751 
8.5741 
8.5738 
8.5743 
8.5748 
8.5746 
8.5746 
8.5750 
8.5751 
8.5758 
8.5753 
8.5751 
8.5755 
8.5751 
8.5752 
8.5749 
8.5753 
8.5745 
8.5742 
8.5747 
8.5749 
8.5748 
8.5744 
8.5747 
8.5748 
8.5749 
8.5751 
8.5754 
8.5751 
8.5746 
8.5746 
8.5748 
8.5745 
8.5749 
8.5751 
8.5752 
8.5748 
8.5749 
8.5748 
8.5748 
8.5745 
8.5746 
8.5744 
8.5742 
8.5746 
8.5747 
8.5747 
8.5746 
8.5748 
8.5747 
8.5743 
8.5747 
8.5745 
8.5745 
8.5745 
8.5747 
8.5749 
8.5745 
8.5746 
8.5741 
8.5739 
8.5739 
8.5745 
8.5744 
8.5744 
8.5744 
8.5751 
8.5750 
8.5746 
8.5743 
8.5748 
8.5753 
8.5747 
8.5746 
8.5742 
8.5743 
8.5733 
8.5734 
8.5739 
8.5742 
8.5745 
8.5746 
8.5745 
8.5746 
8.5748 
8.5747 
8.5744 
8.5742 
8.5745 
8.5744 
8.5738 
8.5741 
8.5749 
8.5748 
8.5746 
8.5750 
8.5754 
8.5750 
8.5749 
8.5748 
8.5749 
8.5746 
8.5749 
8.5746 
8.5748 
8.5752 
8.5747 
8.5750 
8.5750 
8.5753 
8.5749 
8.5748 
8.5748 
8.5745 
8.5746 
8.5746 
8.5739 
8.5739 
8.5743 
8.5745 
8.5749 
8.5740 
8.5738 
8.5744 
8.5746 
8.5746 
8.5745 
8.5741 
8.5740 
8.5738 
8.5747 
8.5741 
8.5742 
8.5744 
8.5744 
8.5749 
8.5748 
8.5750 
8.5749 
8.5751 
8.5746 
8.5746 
8.5747 
8.5747 
8.5745 
8.5743 
8.5749 
8.5751 
8.5748 
8.5747 
8.5752 
8.5750 
8.5749 
8.5749 
8.5753 
8.5750 
8.5747 
8.5750 
8.5751 
8.5751 
8.5747 
8.5747 
8.5752 
8.5749 
8.5747 
8.5752 
8.5751 
8.5745 
8.5741 
8.5744 
8.5748 
8.5746 
8.5740 
8.5740 
8.5751 
8.5749 
8.5746 
8.5743 
8.5747 
8.5748 
8.5749 
8.5745 
8.5744 
8.5741 
8.5743 
8.5746 
8.5738 
8.5737 
8.5739 
8.5743 
8.5737 
8.5738 
8.5745 
8.5743 
8.5744 
8.5744 
8.5745 
8.5747 
8.5745 
8.5748 
8.5741 
8.5728 
8.5728 
8.5741 
8.5748 
8.5741 
8.5739 
8.5743 
8.5751 
8.5753 
8.5751 
8.5751 
8.5750 
8.5752 
8.5747 
8.5741 
8.5744 
8.5743 
8.5747 
8.5749 
8.5750 
8.5752 
8.5749 
8.5748 
8.5751 
8.5744 
8.5746 
8.5745 
8.5750 
8.5753 
8.5746 
8.5745 
8.5740 
8.5740 
8.5740 
8.5742 
8.5744 
8.5747 
8.5751 
8.5744 
8.5744 
8.5749 
8.5748 
8.5745 
8.5743 
8.5745 
8.5745 
8.5752 
8.5746 
8.5742 
8.5742 
8.5745 
8.5749 
8.5746 
8.5742 
8.5747 
8.5747 
8.5750 
8.5748 
8.5744 
8.5745 
8.5745 
8.5744 
8.5742 
8.5738 
8.5738 
8.5746 
8.5744 
8.5743 
8.5743 
8.5748 
8.5748 
8.5751 
8.5746 
8.5747 
8.5750 
8.5754 
8.5752 
8.5749 
8.5754 
8.5750 
8.5749 
8.5748 
8.5750 
8.5755 
8.5754 
8.5750 
8.5754 
8.5754 
8.5752 
8.5751 
8.5757 
8.5758 
8.5757 
8.5755 
8.5758 
8.5755 
8.5752 
8.5751 
8.5751 
8.5753 
8.5752 
8.5753 
8.5750 
8.5753 
8.5754 
8.5754 
8.5754 
8.5751 
8.5750 
8.5747 
8.5742 
8.5744 
8.5747 
8.5750 
8.5751 
8.5750 
8.5749 
8.5750 
8.5751 
8.5751 
8.5749 
8.5752 
8.5753 
8.5751 
8.5751 
8.5752 
8.5750 
8.5748 
8.5749 
8.5743 
8.5739 
8.5738 
8.5742 
8.5745 
8.5746 
8.5747 
8.5749 
8.5747 
8.5751 
8.5747 
8.5746 
8.5748 
8.5748 
8.5746 
8.5745 
8.5745 
8.5746 
8.5744 
8.5744 
8.5749 
8.5747 
8.5753 
8.5751 
8.5747 
8.5747 
8.5747 
8.5750 
8.5745 
8.5737 
8.5735 
8.5740 
8.5744 
8.5745 
8.5752 
8.5748 
8.5746 
8.5750 
8.5750 
8.5745 
8.5741 
8.5743 
8.5742 
8.5745 
8.5744 
8.5748 
8.5749 
8.5749 
8.5750 
8.5752 
8.5751 
8.5749 
8.5748 
8.5749 
8.5746 
8.5744 
8.5744 
8.5748 
8.5744 
8.5742 
8.5740 
8.5750 
8.5745 
8.5739 
8.5740 
8.5741 
8.5748 
8.5745 
8.5736 
8.5735 
8.5742 
8.5746 
8.5747 
8.5746 
8.5742 
8.5744 
8.5749 
8.5742 
8.5740 
8.5741 
8.5743 
8.5742 
8.5740 
8.5741 
8.5743 
8.5749 
8.5746 
8.5743 
8.5746 
8.5747 
8.5752 
8.5738 
8.5732 
8.5734 
8.5736 
8.5742 
8.5749 
8.5748 
8.5743 
8.5741 
8.5742 
8.5745 
8.5748 
8.5740 
8.5733 
8.5728 
8.5731 
8.5742 
8.5747 
8.5748 
8.5743 
8.5744 
8.5740 
8.5741 
8.5746 
8.5747 
8.5743 
8.5739 
8.5742 
8.5747 
8.5751 
8.5750 
8.5746 
8.5742 
8.5740 
8.5742 
8.5743 
8.5743 
8.5746 
8.5746 
8.5747 
8.5744 
8.5748 
8.5750 
8.5746 
8.5749 
8.5751 
8.5746 
8.5746 
8.5747 
8.5747 
8.5745 
8.5746 
8.5749 
8.5746 
8.5749 
8.5751 
8.5750 
8.5751 
8.5750 
8.5750 
8.5748 
8.5749 
8.5750 
8.5751 
8.5754 
8.5752 
8.5753 
8.5755 
8.5752 
8.5752 
8.5753 
8.5747 
8.5748 
8.5747 
8.5749 
8.5751 
8.5750 
8.5750 
8.5751 
8.5750 
8.5744 
8.5749 
8.5752 
8.5746 
8.5744 
8.5748 
8.5749 
8.5754 
8.5752 
8.5738 
8.5733 
8.5741 
8.5749 
8.5751 
8.5746 
8.5744 
8.5744 
8.5743 
8.5748 
8.5752 
8.5747 
8.5747 
8.5744 
8.5749 
8.5740 
8.5738 
8.5738 
8.5744 
8.5747 
8.5754 
8.5742 
8.5735 
8.5735 
8.5744 
8.5750 
8.5748 
8.5750 
8.5744 
8.5743 
8.5752 
8.5751 
8.5751 
8.5754 
8.5753 
8.5753 
8.5749 
8.5751 
8.5748 
8.5754 
8.5752 
8.5748 
8.5751 
8.5750 
8.5752 
8.5751 
8.5750 
8.5751 
8.5748 
8.5746 
8.5749 
8.5748 
8.5753 
8.5754 
8.5750 
8.5751 
8.5751 
8.5752 
8.5753 
8.5750 
8.5755 
8.5752 
8.5751 
8.5752 
8.5752 
8.5749 
8.5751 
8.5748 
8.5750 
8.5753 
8.5753 
8.5750 
8.5755 
8.5750 
8.5751 
8.5748 
8.5751 
8.5754 
8.5752 
8.5745 
8.5742 
8.5744 
8.5747 
8.5751 
8.5750 
8.5743 
8.5744 
8.5752 
8.5750 
8.5743 
8.5742 
8.5745 
8.5744 
8.5740 
8.5744 
8.5752 
8.5747 
8.5749 
8.5750 
8.5750 
8.5745 
8.5747 
8.5745 
8.5746 
8.5747 
8.5749 
8.5749 
8.5744 
8.5742 
8.5745 
8.5748 
8.5746 
8.5744 
8.5744 
8.5749 
8.5747 
8.5743 
8.5745 
8.5748 
8.5748 
8.5744 
8.5741 
8.5743 
8.5740 
8.5742 
8.5748 
8.5749 
8.5750 
8.5747 
8.5747 
8.5750 
8.5750 
8.5748 
8.5751 
8.5753 
8.5746 
8.5751 
8.5748 
8.5750 
8.5748 
8.5745 
8.5745 
8.5744 
8.5751 
8.5750 
8.5751 
8.5744 
8.5743 
8.5743 
8.5748 
8.5746 
8.5746 
8.5749 
8.5746 
8.5748 
8.5745 
8.5743 
8.5747 
8.5743 
8.5739 
8.5737 
8.5743 
8.5750 
8.5749 
8.5743 
8.5742 
8.5748 
8.5750 
8.5748 
8.5744 
8.5746 
8.5751 
8.5747 
8.5744 
8.5746 
8.5748 
8.5746 
8.5750 
8.5748 
8.5747 
8.5746 
8.5748 
8.5750 
8.5749 
8.5749 
8.5751 
8.5748 
8.5750 
8.5747 
8.5747 
8.5753 
8.5752 
8.5750 
8.5753 
8.5755 
8.5754 
8.5756 
8.5753 
8.5752 
8.5752 
8.5752 
8.5754 
8.5752 
8.5751 
8.5745 
8.5739 
8.5740 
8.5747 
8.5755 
8.5754 
8.5752 
8.5751 
8.5755 
8.5753 
8.5750 
8.5745 
8.5751 
8.5756 
8.5751 
8.5750 
8.5749 
8.5745 
8.5748 
8.5752 
8.5752 
8.5750 
8.5745 
8.5746 
8.5753 
8.5752 
8.5748 
8.5749 
8.5748 
8.5749 
8.5745 
8.5741 
8.5739 
8.5741 
8.5747 
8.5743 
8.5742 
8.5740 
8.5747 
8.5745 
8.5745 
8.5742 
8.5734 
8.5735 
8.5738 
8.5744 
8.5743 
8.5741 
8.5739 
8.5745 
8.5750 
8.5747 
8.5743 
8.5744 
8.5749 
8.5751 
8.5742 
8.5745 
8.5743 
8.5743 
8.5750 
8.5749 
8.5741 
8.5740 
8.5744 
8.5745 
8.5747 
8.5747 
8.5746 
8.5748 
8.5747 
8.5749 
8.5750 
8.5747 
8.5743 
8.5745 
8.5750 
8.5753 
8.5751 
8.5748 
8.5749 
8.5751 
8.5749 
8.5751 
8.5750 
8.5748 
8.5746 
8.5749 
8.5748 
8.5744 
8.5748 
8.5753 
8.5750 
8.5750 
8.5755 
8.5751 
8.5748 
8.5746 
8.5751 
8.5747 
8.5749 
8.5752 
8.5753 
8.5755 
8.5753 
8.5756 
8.5748 
8.5749 
8.5751 
8.5753 
8.5754 
8.5749 
8.5747 
8.5752 
8.5752 
8.5750 
8.5751 
8.5748 
8.5748 
8.5748 
8.5747 
8.5751 
8.5744 
8.5741 
8.5744 
8.5748 
8.5746 
8.5742 
8.5744 
8.5749 
8.5752 
8.5751 
8.5752 
8.5756 
8.5746 
8.5741 
8.5745 
8.5749 
8.5748 
8.5745 
8.5746 
8.5748 
8.5751 
8.5746 
8.5746 
8.5749 
8.5752 
8.5746 
8.5748 
8.5746 
8.5748 
8.5746 
8.5741 
8.5742 
8.5745 
8.5753 
8.5747 
8.5746 
8.5741 
8.5738 
8.5747 
8.5748 
8.5737 
8.5736 
8.5737 
8.5744 
8.5751 
8.5746 
8.5747 
8.5752 
8.5750 
8.5748 
8.5751 
8.5750 
8.5751 
8.5747 
8.5745 
8.5749 
8.5746 
8.5747 
8.5748 
8.5750 
8.5745 
8.5740 
8.5746 
8.5750 
8.5750 
8.5745 
8.5751 
8.5751 
8.5745 
8.5746 
8.5746 
8.5745 
8.5746 
8.5748 
8.5750 
8.5746 
8.5742 
8.5747 
8.5748 
8.5748 
8.5743 
8.5742 
8.5748 
8.5748 
8.5747 
8.5749 
8.5749 
8.5746 
8.5745 
8.5744 
8.5749 
8.5745 
8.5744 
8.5748 
8.5749 
8.5749 
8.5753 
8.5747 
8.5742 
8.5745 
8.5747 
8.5749 
8.5748 
8.5749 
8.5747 
8.5748 
8.5751 
8.5754 
8.5753 
8.5751 
8.5751 
8.5747 
8.5749 
8.5744 
8.5743 
8.5746 
8.5745 
8.5749 
8.5751 
8.5753 
8.5747 
8.5741 
8.5742 
8.5747 
8.5749 
8.5746 
8.5742 
8.5745 
8.5746 
8.5741 
8.5740 
8.5745 
8.5749 
8.5750 
8.5744 
8.5744 
8.5746 
8.5744 
8.5743 
8.5742 
8.5743 
8.5747 
8.5751 
8.5738 
8.5738 
8.5748 
8.5752 
8.5745 
8.5740 
8.5741 
8.5743 
8.5748 
8.5749 
8.5747 
8.5748 
8.5748 
8.5755 
8.5750 
8.5741 
8.5740 
8.5746 
8.5744 
8.5743 
8.5740 
8.5738 
8.5743 
8.5744 
8.5741 
8.5744 
8.5744 
8.5741 
8.5743 
8.5747 
8.5744 
8.5740 
8.5744 
8.5748 
8.5745 
8.5748 
8.5751 
8.5749 
8.5744 
8.5740 
8.5742 
8.5744 
8.5751 
8.5749 
8.5755 
8.5746 
8.5745 
8.5751 
8.5749 
8.5748 
8.5750 
8.5748 
8.5751 
8.5753 
8.5751 
8.5750 
8.5749 
8.5751 
8.5749 
8.5750 
8.5746 
8.5749 
8.5748 
8.5747 
8.5746 
8.5751 
8.5749 
8.5743 
8.5742 
8.5744 
8.5744 
8.5748 
8.5744 
8.5742 
8.5743 
8.5741 
8.5739 
8.5741 
8.5745 
8.5748 
8.5746 
8.5749 
8.5749 
8.5750 
8.5749 
8.5746 
8.5748 
8.5749 
8.5745 
8.5748 
8.5747 
8.5745 
8.5746 
8.5745 
8.5750 
8.5749 
8.5750 
8.5745 
8.5742 
8.5750 
8.5748 
8.5743 
8.5743 
8.5748 
8.5749 
8.5747 
8.5750 
8.5754 
8.5749 
8.5742 
8.5742 
8.5748 
8.5748 
8.5744 
8.5748 
8.5751 
8.5746 
8.5744 
8.5749 
8.5746 
8.5749 
8.5754 
8.5749 
8.5750 
8.5748 
8.5746 
8.5753 
8.5748 
8.5746 
8.5746 
8.5747 
8.5748 
8.5748 
8.5752 
8.5749 
8.5748 
8.5748 
8.5744 
8.5745 
8.5751 
8.5750 
8.5749 
8.5749 
8.5744 
8.5746 
8.5753 
8.5751 
8.5748 
8.5747 
8.5746 
8.5748 
8.5751 
8.5749 
8.5748 
8.5746 
8.5748 
8.5748 
8.5750 
8.5749 
8.5751 
8.5754 
8.5756 
8.5756 
8.5751 
8.5748 
8.5746 
8.5750 
8.5747 
8.5747 
8.5750 
8.5752 
8.5754 
8.5749 
8.5748 
8.5754 
8.5751 
8.5745 
8.5747 
8.5747 
8.5750 
8.5755 
8.5752 
8.5753 
8.5758 
8.5752 
8.5748 
8.5746 
8.5755 
8.5752 
8.5749 
8.5745 
8.5745 
8.5751 
8.5746 
8.5748 
8.5744 
8.5743 
8.5745 
8.5743 
8.5743 
8.5746 
8.5749 
8.5745 
8.5741 
8.5738 
8.5736 
8.5739 
8.5743 
8.5743 
8.5741 
8.5740 
8.5745 
8.5748 
8.5744 
8.5743 
8.5743 
8.5746 
8.5746 
8.5744 
8.5743 
8.5747 
8.5746 
8.5745 
8.5744 
8.5744 
8.5747 
8.5743 
8.5744 
8.5745 
8.5745 
8.5739 
8.5746 
8.5747 
8.5743 
8.5740 
8.5742 
8.5746 
8.5746 
8.5746 
8.5746 
8.5749 
8.5756 
8.5750 
8.5745 
8.5744 
8.5750 
8.5754 
8.5743 
8.5737 
8.5731 
8.5736 
8.5743 
8.5747 
8.5747 
8.5753 
8.5751 
8.5754 
8.5752 
8.5753 
8.5748 
8.5747 
8.5751 
8.5749 
8.5748 
8.5742 
8.5746 
8.5750 
8.5748 
8.5746 
8.5746 
8.5750 
8.5750 
8.5751 
8.5754 
8.5752 
8.5751 
8.5752 
8.5754 
8.5753 
8.5755 
8.5755 
8.5750 
8.5748 
8.5752 
8.5751 
8.5751 
8.5747 
8.5743 
8.5745 
8.5741 
8.5740 
8.5743 
8.5743 
8.5736 
8.5740 
8.5745 
8.5743 
8.5749 
8.5749 
8.5748 
8.5740 
8.5734 
8.5739 
8.5747 
8.5740 
8.5739 
8.5737 
8.5734 
8.5743 
8.5748 
8.5740 
8.5738 
8.5743 
8.5746 
8.5744 
8.5741 
8.5746 
8.5747 
8.5750 
8.5747 
8.5742 
8.5742 
8.5748 
8.5746 
8.5742 
8.5742 
8.5753 
8.5749 
8.5747 
8.5749 
8.5748 
8.5750 
8.5754 
8.5751 
8.5751 
8.5751 
8.5747 
8.5745 
8.5746 
8.5750 
8.5752 
8.5746 
8.5747 
8.5751 
8.5751 
8.5750 
8.5746 
8.5747 
8.5749 
8.5750 
8.5746 
8.5745 
8.5739 
8.5739 
8.5741 
8.5745 
8.5744 
8.5745 
8.5738 
8.5735 
8.5744 
8.5749 
8.5745 
8.5747 
8.5742 
8.5740 
8.5738 
8.5746 
8.5742 
8.5737 
8.5744 
8.5747 
8.5743 
8.5740 
8.5744 
8.5742 
8.5744 
8.5744 
8.5743 
8.5745 
8.5750 
8.5747 
8.5746 
8.5745 
8.5745 
8.5749 
8.5739 
8.5732 
8.5734 
8.5739 
8.5741 
8.5740 
8.5741 
8.5747 
8.5746 
8.5744 
8.5744 
8.5745 
8.5744 
8.5747 
8.5750 
8.5745 
8.5746 
8.5748 
8.5742 
8.5739 
8.5744 
8.5744 
8.5740 
8.5744 
8.5752 
8.5744 
8.5743 
8.5747 
8.5748 
8.5747 
8.5752 
8.5751 
8.5751 
8.5744 
8.5741 
8.5745 
8.5743 
8.5747 
8.5753 
8.5745 
8.5741 
8.5742 
8.5740 
8.5743 
8.5749 
8.5748 
8.5747 
8.5740 
8.5739 
8.5746 
8.5747 
8.5745 
8.5740 
8.5745 
8.5752 
8.5754 
8.5752 
8.5751 
8.5749 
8.5747 
8.5744 
8.5749 
8.5745 
8.5748 
8.5746 
8.5746 
8.5749 
8.5750 
8.5749 
8.5740 
8.5741 
8.5748 
8.5746 
8.5746 
8.5745 
8.5743 
8.5744 
8.5750 
8.5751 
8.5751 
8.5748 
8.5750 
8.5750 
8.5750 
8.5752 
8.5745 
8.5745 
8.5747 
8.5750 
8.5749 
8.5745 
8.5745 
8.5746 
8.5743 
8.5751 
8.5747 
8.5746 
8.5748 
8.5749 
8.5748 
8.5749 
8.5746 
8.5753 
8.5749 
8.5749 
8.5752 
8.5749 
8.5746 
8.5746 
8.5750 
8.5753 
8.5752 
8.5752 
8.5749 
8.5751 
8.5753 
8.5750 
8.5751 
8.5749 
8.5747 
8.5748 
8.5748 
8.5754 
8.5750 
8.5744 
8.5745 
8.5746 
8.5743 
8.5745 
8.5741 
8.5742 
8.5744 
8.5748 
8.5748 
8.5749 
8.5743 
8.5741 
8.5748 
8.5748 
8.5753 
8.5750 
8.5751 
8.5752 
8.5753 
8.5751 
8.5750 
8.5752 
8.5751 
8.5745 
8.5746 
8.5742 
8.5744 
8.5749 
8.5752 
8.5742 
8.5739 
8.5737 
8.5742 
8.5744 
8.5747 
8.5745 
8.5751 
8.5750 
8.5747 
8.5748 
8.5753 
8.5752 
8.5749 
8.5751 
8.5749 
8.5750 
8.5753 
8.5747 
8.5745 
8.5743 
8.5746 
8.5750 
8.5747 
8.5743 
8.5745 
8.5747 
8.5753 
8.5753 
8.5755 
8.5753 
8.5750 
8.5747 
8.5745 
8.5748 
8.5753 
8.5753 
8.5751 
8.5750 
8.5750 
8.5751 
8.5752 
8.5751 
8.5755 
8.5752 
8.5749 
8.5748 
8.5751 
8.5753 
8.5750 
8.5748 
8.5750 
8.5745 
8.5745 
8.5751 
8.5750 
8.5751 
8.5751 
8.5754 
8.5748 
8.5743 
8.5742 
8.5745 
8.5752 
8.5753 
8.5750 
8.5750 
8.5748 
8.5750 
8.5751 
8.5747 
8.5748 
8.5746 
8.5748 
8.5750 
8.5755 
8.5755 
8.5746 
8.5748 
8.5746 
8.5750 
8.5746 
8.5739 
8.5736 
8.5740 
8.5749 
8.5752 
8.5748 
8.5743 
8.5744 
8.5751 
8.5753 
8.5751 
8.5751 
8.5750 
8.5755 
8.5746 
8.5740 
8.5739 
8.5746 
8.5750 
8.5747 
8.5743 
8.5746 
8.5747 
8.5744 
8.5747 
8.5750 
8.5752 
8.5753 
8.5751 
8.5749 
8.5747 
8.5750 
8.5755 
8.5754 
8.5749 
8.5754 
8.5756 
8.5752 
8.5753 
8.5750 
8.5752 
8.5753 
8.5754 
8.5753 
8.5753 
8.5754 
8.5755 
8.5756 
8.5748 
8.5746 
8.5752 
8.5750 
8.5749 
8.5751 
8.5753 
8.5749 
8.5749 
8.5754 
8.5749 
8.5748 
8.5743 
8.5743 
8.5746 
8.5748 
8.5747 
8.5749 
8.5746 
8.5745 
8.5750 
8.5745 
8.5745 
8.5745 
8.5744 
8.5744 
8.5748 
8.5750 
8.5751 
8.5745 
8.5735 
8.5737 
8.5742 
8.5750 
8.5741 
8.5739 
8.5744 
8.5743 
8.5746 
8.5745 
8.5750 
8.5750 
8.5750 
8.5748 
8.5750 
8.5750 
8.5743 
8.5741 
8.5741 
8.5744 
8.5748 
8.5743 
8.5747 
8.5751 
8.5752 
8.5748 
8.5749 
8.5749 
8.5746 
8.5746 
8.5747 
8.5747 
8.5746 
8.5745 
8.5753 
8.5752 
8.5749 
8.5752 
8.5753 
8.5753 
8.5752 
8.5754 
8.5748 
8.5746 
8.5748 
8.5743 
8.5743 
8.5747 
8.5748 
8.5748 
8.5755 
8.5745 
8.5744 
8.5747 
8.5748 
8.5754 
8.5745 
8.5740 
8.5743 
8.5747 
8.5746 
8.5744 
8.5739 
8.5742 
8.5749 
8.5748 
8.5748 
8.5751 
8.5752 
8.5752 
8.5746 
8.5742 
8.5744 
8.5745 
8.5747 
8.5745 
8.5741 
8.5741 
8.5748 
8.5751 
8.5746 
8.5744 
8.5745 
8.5747 
8.5744 
8.5749 
8.5752 
8.5750 
8.5751 
8.5752 
8.5749 
8.5749 
8.5748 
8.5744 
8.5742 
8.5751 
8.5752 
8.5747 
8.5748 
8.5749 
8.5752 
8.5755 
8.5756 
8.5747 
8.5749 
8.5750 
8.5751 
8.5748 
8.5749 
8.5749 
8.5747 
8.5754 
8.5756 
8.5746 
8.5745 
8.5749 
8.5754 
8.5754 
8.5747 
8.5745 
8.5745 
8.5748 
8.5751 
8.5749 
8.5743 
8.5743 
8.5754 
8.5753 
8.5753 
8.5754 
8.5750 
8.5756 
8.5751 
8.5751 
8.5756 
8.5753 
8.5750 
8.5750 
8.5753 
8.5748 
8.5750 
8.5748 
8.5745 
8.5748 
8.5753 
8.5751 
8.5754 
8.5752 
8.5750 
8.5752 
8.5752 
8.5751 
8.5753 
8.5749 
8.5747 
8.5747 
8.5749 
8.5746 
8.5744 
8.5746 
8.5743 
8.5748 
8.5749 
8.5742 
8.5743 
8.5748 
8.5745 
8.5747 
8.5744 
8.5747 
8.5749 
8.5751 
8.5743 
8.5744 
8.5743 
8.5742 
8.5748 
8.5751 
8.5751 
8.5747 
8.5750 
8.5754 
8.5747 
8.5745 
8.5740 
8.5743 
8.5748 
8.5741 
8.5740 
8.5747 
8.5755 
8.5755 
8.5752 
8.5750 
8.5749 
8.5752 
8.5758 
8.5756 
8.5755 
8.5756 
8.5752 
8.5752 
8.5750 
8.5753 
8.5747 
8.5748 
8.5748 
8.5750 
8.5750 
8.5750 
8.5748 
8.5748 
8.5753 
8.5754 
8.5751 
8.5751 
8.5753 
8.5756 
8.5755 
8.5750 
8.5750 
8.5753 
8.5748 
8.5748 
8.5742 
8.5744 
8.5748 
8.5747 
8.5744 
8.5749 
8.5751 
8.5751 
8.5753 
8.5753 
8.5754 
8.5753 
8.5754 
8.5751 
8.5750 
8.5748 
8.5749 
8.5750 
8.5755 
8.5752 
8.5755 
8.5752 
8.5753 
8.5752 
8.5752 
8.5755 
8.5754 
8.5756 
8.5754 
8.5753 
8.5755 
8.5755 
8.5754 
8.5750 
8.5750 
8.5754 
8.5755 
8.5749 
8.5748 
8.5753 
8.5754 
8.5755 
8.5748 
8.5748 
8.5751 
8.5754 
8.5752 
8.5751 
8.5750 
8.5753 
8.5747 
8.5745 
8.5746 
8.5747 
8.5745 
8.5743 
8.5749 
8.5747 
8.5743 
8.5750 
8.5749 
8.5749 
8.5744 
8.5746 
8.5746 
8.5740 
8.5743 
8.5748 
8.5751 
8.5750 
8.5743 
8.5742 
8.5746 
8.5745 
8.5746 
8.5745 
8.5743 
8.5747 
8.5746 
8.5745 
8.5747 
8.5746 
8.5747 
8.5750 
8.5753 
8.5747 
8.5747 
8.5747 
8.5752 
8.5751 
8.5749 
8.5751 
8.5753 
8.5754 
8.5755 
8.5754 
8.5755 
8.5751 
8.5752 
8.5750 
8.5750 
8.5754 
8.5752 
8.5751 
8.5753 
8.5752 
8.5750 
8.5753 
8.5751 
8.5752 
8.5754 
8.5754 
8.5743 
8.5743 
8.5751 
8.5747 
8.5749 
8.5742 
8.5740 
8.5742 
8.5749 
8.5750 
8.5750 
8.5746 
8.5746 
8.5753 
8.5752 
8.5751 
8.5747 
8.5751 
8.5753 
8.5748 
8.5743 
8.5746 
8.5752 
8.5751 
8.5751 
8.5751 
8.5752 
8.5755 
8.5754 
8.5755 
8.5748 
8.5749 
8.5747 
8.5747 
8.5748 
8.5743 
8.5744 
8.5750 
8.5746 
8.5746 
8.5747 
8.5748 
8.5752 
8.5749 
8.5749 
8.5750 
8.5750 
8.5748 
8.5746 
8.5750 
8.5754 
8.5747 
8.5746 
8.5752 
8.5751 
8.5752 
8.5750 
8.5750 
8.5753 
8.5749 
8.5745 
8.5745 
8.5749 
8.5752 
8.5752 
8.5752 
8.5750 
8.5750 
8.5747 
8.5745 
8.5747 
8.5751 
8.5748 
8.5749 
8.5746 
8.5748 
8.5747 
8.5749 
8.5750 
8.5750 
8.5751 
8.5751 
8.5751 
8.5754 
8.5752 
8.5752 
8.5754 
8.5751 
8.5752 
8.5750 
8.5750 
8.5753 
8.5752 
8.5751 
8.5745 
8.5746 
8.5748 
8.5746 
8.5748 
8.5751 
8.5752 
8.5749 
8.5749 
8.5750 
8.5756 
8.5752 
8.5746 
8.5747 
8.5749 
8.5746 
8.5749 
8.5758 
8.5751 
8.5751 
8.5748 
8.5753 
8.5756 
8.5754 
8.5749 
8.5749 
8.5753 
8.5757 
8.5752 
8.5747 
8.5745 
8.5749 
8.5756 
8.5752 
8.5753 
8.5745 
8.5746 
8.5753 
8.5756 
8.5748 
8.5746 
8.5749 
8.5751 
8.5753 
8.5749 
8.5747 
8.5748 
8.5752 
8.5754 
8.5750 
8.5752 
8.5750 
8.5746 
8.5749 
8.5755 
8.5755 
8.5751 
8.5750 
8.5749 
8.5755 
8.5752 
8.5749 
8.5748 
8.5751 
8.5756 
8.5751 
8.5750 
8.5754 
8.5752 
8.5754 
8.5747 
8.5751 
8.5755 
8.5754 
8.5752 
8.5754 
8.5748 
8.5750 
8.5750 
8.5752 
8.5748 
8.5746 
8.5750 
8.5748 
8.5745 
8.5750 
8.5751 
8.5746 
8.5751 
8.5753 
8.5750 
8.5755 
8.5753 
8.5750 
8.5751 
8.5751 
8.5753 
8.5747 
8.5747 
8.5754 
8.5753 
8.5750 
8.5753 
8.5753 
8.5751 
8.5754 
8.5756 
8.5753 
8.5753 
8.5751 
8.5756 
8.5755 
8.5753 
8.5753 
8.5752 
8.5756 
8.5752 
8.5751 
8.5753 
8.5754 
8.5750 
8.5745 
8.5746 
8.5751 
8.5754 
8.5750 
8.5752 
8.5753 
8.5753 
8.5753 
8.5755 
8.5753 
8.5756 
8.5752 
8.5753 
8.5754 
8.5753 
8.5752 
8.5751 
8.5755 
8.5751 
8.5752 
8.5752 
8.5753 
8.5755 
8.5750 
8.5748 
8.5752 
8.5750 
8.5752 
8.5751 
8.5752 
8.5750 
8.5750 
8.5756 
8.5751 
8.5749 
8.5754 
8.5753 
8.5750 
8.5749 
8.5746 
8.5745 
8.5750 
8.5744 
8.5743 
8.5742 
8.5741 
8.5745 
8.5750 
8.5741 
8.5740 
8.5750 
8.5754 
8.5744 
8.5740 
8.5744 
8.5749 
8.5750 
8.5748 
8.5745 
8.5749 
8.5753 
8.5745 
8.5736 
8.5736 
8.5740 
8.5749 
8.5746 
8.5741 
8.5740 
8.5746 
8.5745 
8.5748 
8.5746 
8.5748 
8.5755 
8.5753 
8.5749 
8.5749 
8.5747 
8.5746 
8.5751 
8.5753 
8.5750 
8.5749 
8.5754 
8.5748 
8.5747 
8.5752 
8.5749 
8.5747 
8.5748 
8.5752 
8.5753 
8.5751 
8.5750 
8.5753 
8.5746 
8.5746 
8.5748 
8.5753 
8.5753 
8.5751 
8.5753 
8.5754 
8.5752 
8.5750 
8.5751 
8.5748 
8.5747 
8.5743 
8.5747 
8.5747 
8.5749 
8.5744 
8.5742 
8.5745 
8.5749 
8.5751 
8.5748 
8.5746 
8.5739 
8.5738 
8.5743 
8.5753 
8.5747 
8.5746 
8.5744 
8.5748 
8.5745 
8.5744 
8.5750 
8.5754 
8.5749 
8.5752 
8.5754 
8.5756 
8.5754 
8.5755 
8.5754 
8.5749 
8.5750 
8.5751 
8.5752 
8.5759 
8.5754 
8.5748 
8.5750 
8.5751 
8.5750 
8.5747 
8.5747 
8.5746 
8.5752 
8.5755 
8.5748 
8.5747 
8.5741 
8.5746 
8.5752 
8.5752 
8.5750 
8.5742 
8.5744 
8.5751 
8.5754 
8.5753 
8.5750 
8.5755 
8.5748 
8.5745 
8.5746 
8.5749 
8.5753 
8.5752 
8.5751 
8.5754 
8.5751 
8.5747 
8.5750 
8.5753 
8.5751 
8.5752 
8.5753 
8.5756 
8.5757 
8.5756 
8.5756 
8.5756 
8.5757 
8.5755 
8.5751 
8.5753 
8.5748 
8.5747 
8.5753 
8.5752 
8.5751 
8.5755 
8.5759 
8.5751 
8.5747 
8.5747 
8.5749 
8.5755 
8.5752 
8.5750 
8.5750 
8.5752 
8.5748 
8.5750 
8.5753 
8.5752 
8.5745 
8.5746 
8.5750 
8.5750 
8.5751 
8.5748 
8.5749 
8.5745 
8.5752 
8.5745 
8.5744 
8.5752 
8.5745 
8.5739 
8.5740 
8.5744 
8.5746 
8.5746 
8.5749 
8.5746 
8.5748 
8.5748 
8.5751 
8.5748 
8.5749 
8.5745 
8.5745 
8.5750 
8.5751 
8.5744 
8.5739 
8.5736 
8.5742 
8.5744 
8.5739 
8.5743 
8.5739 
8.5736 
8.5740 
8.5746 
8.5747 
8.5747 
8.5743 
8.5742 
8.5743 
8.5744 
8.5745 
8.5747 
8.5748 
8.5752 
8.5749 
8.5747 
8.5752 
8.5752 
8.5752 
8.5753 
8.5749 
8.5753 
8.5750 
8.5750 
8.5753 
8.5748 
8.5745 
8.5747 
8.5750 
8.5749 
8.5743 
8.5746 
8.5748 
8.5744 
8.5748 
8.5748 
8.5744 
8.5749 
8.5750 
8.5750 
8.5754 
8.5748 
8.5747 
8.5752 
8.5755 
8.5750 
8.5747 
8.5747 
8.5745 
8.5747 
8.5753 
8.5754 
8.5747 
8.5739 
8.5740 
8.5745 
8.5753 
8.5745 
8.5743 
8.5747 
8.5753 
8.5749 
8.5742 
8.5743 
8.5740 
8.5746 
8.5751 
8.5749 
8.5745 
8.5743 
8.5745 
8.5752 
8.5746 
8.5739 
8.5736 
8.5738 
8.5745 
8.5747 
8.5746 
8.5749 
8.5753 
8.5752 
8.5750 
8.5742 
8.5741 
8.5743 
8.5750 
8.5749 
8.5742 
8.5740 
8.5737 
8.5739 
8.5745 
8.5741 
8.5737 
8.5741 
8.5746 
8.5750 
8.5747 
8.5746 
8.5746 
8.5747 
8.5746 
8.5749 
8.5748 
8.5743 
8.5745 
8.5744 
8.5744 
8.5746 
8.5752 
8.5749 
8.5747 
8.5753 
8.5753 
8.5750 
8.5748 
8.5745 
8.5744 
8.5747 
8.5748 
8.5750 
8.5753 
8.5751 
8.5750 
8.5751 
8.5748 
8.5748 
8.5744 
8.5746 
8.5747 
8.5750 
8.5748 
8.5741 
8.5743 
8.5751 
8.5751 
8.5753 
8.5754 
8.5751 
8.5751 
8.5752 
8.5745 
8.5745 
8.5752 
8.5755 
8.5752 
8.5748 
8.5752 
8.5755 
8.5754 
8.5751 
8.5749 
8.5754 
8.5748 
8.5748 
8.5745 
8.5749 
8.5750 
8.5749 
8.5752 
8.5757 
8.5751 
8.5749 
8.5750 
8.5752 
8.5755 
8.5751 
8.5750 
8.5750 
8.5749 
8.5749 
8.5753 
8.5752 
8.5751 
8.5751 
8.5751 
8.5748 
8.5747 
8.5750 
8.5747 
8.5745 
8.5749 
8.5747 
8.5750 
8.5751 
8.5750 
8.5749 
8.5749 
8.5746 
8.5750 
8.5746 
8.5740 
8.5743 
8.5747 
8.5745 
8.5747 
8.5749 
8.5749 
8.5753 
8.5745 
8.5739 
8.5741 
8.5751 
8.5748 
8.5741 
8.5741 
8.5744 
8.5748 
8.5750 
8.5747 
8.5737 
8.5736 
8.5740 
8.5745 
8.5737 
8.5736 
8.5736 
8.5736 
8.5741 
8.5750 
8.5738 
8.5733 
8.5739 
8.5745 
8.5743 
8.5745 
8.5751 
8.5748 
8.5742 
8.5744 
8.5746 
8.5745 
8.5742 
8.5735 
8.5735 
8.5743 
8.5748 
8.5751 
8.5745 
8.5746 
8.5746 
8.5748 
8.5745 
8.5746 
8.5750 
8.5744 
8.5740 
8.5740 
8.5742 
8.5748 
8.5751 
8.5752 
8.5749 
8.5750 
8.5759 
8.5749 
8.5743 
8.5745 
8.5748 
8.5752 
8.5754 
8.5754 
8.5757 
8.5752 
8.5754 
8.5750 
8.5751 
8.5751 
8.5753 
8.5752 
8.5754 
8.5752 
8.5748 
8.5751 
8.5746 
8.5744 
8.5750 
8.5749 
8.5747 
8.5747 
8.5747 
8.5754 
8.5751 
8.5747 
8.5753 
8.5750 
8.5753 
8.5749 
8.5747 
8.5749 
8.5749 
8.5753 
8.5747 
8.5751 
8.5754 
8.5758 
8.5754 
8.5756 
8.5753 
8.5752 
8.5749 
8.5750 
8.5753 
8.5751 
8.5746 
8.5749 
8.5747 
8.5749 
8.5755 
8.5749 
8.5747 
8.5747 
8.5747 
8.5754 
8.5750 
8.5750 
8.5745 
8.5746 
8.5751 
8.5744 
8.5740 
8.5739 
8.5746 
8.5740 
8.5738 
8.5744 
8.5747 
8.5750 
8.5744 
8.5742 
8.5749 
8.5749 
8.5745 
8.5745 
8.5748 
8.5749 
8.5749 
8.5746 
8.5743 
8.5745 
8.5748 
8.5747 
8.5747 
8.5743 
8.5741 
8.5749 
8.5749 
8.5749 
8.5748 
8.5747 
8.5745 
8.5748 
8.5750 
8.5752 
8.5751 
8.5754 
8.5751 
8.5752 
8.5753 
8.5755 
8.5753 
8.5750 
8.5753 
8.5752 
8.5750 
8.5751 
8.5752 
8.5750 
8.5749 
8.5749 
8.5753 
8.5749 
8.5751 
8.5746 
8.5749 
8.5754 
8.5749 
8.5747 
8.5749 
8.5751 
8.5754 
8.5748 
8.5746 
8.5748 
8.5749 
8.5741 
8.5742 
8.5747 
8.5753 
8.5751 
8.5748 
8.5750 
8.5753 
8.5753 
8.5749 
8.5754 
8.5757 
8.5755 
8.5755 
8.5750 
8.5750 
8.5750 
8.5751 
8.5751 
8.5756 
8.5754 
8.5752 
8.5757 
8.5753 
8.5754 
8.5756 
8.5752 
8.5754 
8.5748 
8.5747 
8.5748 
8.5747 
8.5753 
8.5754 
8.5753 
8.5750 
8.5753 
8.5753 
8.5750 
8.5753 
8.5750 
8.5747 
8.5746 
8.5748 
8.5751 
8.5747 
8.5748 
8.5754 
8.5752 
8.5751 
8.5752 
8.5758 
8.5750 
8.5749 
8.5754 
8.5750 
8.5751 
8.5745 
8.5744 
8.5749 
8.5752 
8.5755 
8.5753 
8.5751 
8.5748 
8.5752 
8.5749 
8.5749 
8.5751 
8.5752 
8.5752 
8.5753 
8.5757 
8.5754 
8.5753 
8.5748 
8.5750 
8.5753 
8.5751 
8.5751 
8.5753 
8.5750 
8.5745 
8.5747 
8.5750 
8.5754 
8.5752 
8.5754 
8.5755 
8.5753 
8.5753 
8.5753 
8.5751 
8.5749 
8.5750 
8.5753 
8.5754 
8.5751 
8.5752 
8.5750 
8.5748 
8.5750 
8.5748 
8.5749 
8.5753 
8.5754 
8.5751 
8.5753 
8.5753 
8.5751 
8.5750 
8.5749 
8.5747 
8.5751 
8.5750 
8.5747 
8.5746 
8.5752 
8.5748 
8.5751 
8.5752 
8.5749 
8.5744 
8.5746 
8.5751 
8.5750 
8.5747 
8.5752 
8.5748 
8.5747 
8.5748 
8.5750 
8.5756 
8.5752 
8.5755 
8.5752 
8.5751 
8.5755 
8.5756 
8.5752 
8.5754 
8.5755 
8.5754 
8.5753 
8.5752 
8.5751 
8.5751 
8.5750 
8.5754 
8.5752 
8.5746 
8.5748 
8.5751 
8.5754 
8.5751 
8.5742 
8.5743 
8.5747 
8.5748 
8.5748 
8.5747 
8.5750 
8.5754 
8.5744 
8.5737 
8.5736 
8.5741 
8.5751 
8.5755 
8.5749 
8.5748 
8.5751 
8.5760 
8.5753 
8.5751 
8.5748 
8.5748 
8.5752 
8.5753 
8.5750 
8.5752 
8.5754 
8.5752 
8.5756 
8.5757 
8.5753 
8.5752 
8.5753 
8.5749 
8.5750 
8.5751 
8.5755 
8.5752 
8.5754 
8.5748 
8.5750 
8.5750 
8.5747 
8.5751 
8.5747 
8.5746 
8.5750 
8.5755 
8.5755 
8.5750 
8.5748 
8.5751 
8.5751 
8.5749 
8.5747 
8.5744 
8.5749 
8.5745 
8.5744 
8.5747 
8.5750 
8.5749 
8.5744 
8.5745 
8.5747 
8.5752 
8.5748 


==> others/figures/additional_graph_data/uniform.csv <==
0,6.397773743
1,6.3998909
2,6.402062893
3,6.402774334
4,6.404539108
5,6.406683445
6,6.407856464
7,6.409543514
8,6.411560059
9,6.413792133
10,6.414974689
11,6.416027069
12,6.417552471
13,6.419167042
14,6.420955181
15,6.422456741
16,6.423965931
17,6.425525188
18,6.425673008
19,6.42719841
20,6.429185867
21,6.431478977
22,6.43295145
23,6.434316635
24,6.43516922
25,6.436454296
26,6.438098907
27,6.438997746
28,6.440460682
29,6.442270756
30,6.443341732
31,6.444788456
32,6.44652319
33,6.448213577
34,6.449787617
35,6.451082706
36,6.45230341
37,6.453737736
38,6.455513
39,6.456965923
40,6.458342075
41,6.459541321
42,6.461191654
43,6.462556839
44,6.463666916
45,6.465074539
46,6.466688633
47,6.468357086
48,6.469915867
49,6.471372128
50,6.472742081
51,6.474068165
52,6.47574234
53,6.476958752
54,6.478164196
55,6.479830265
56,6.481130123
57,6.482357502
58,6.483705044
59,6.485105038
60,6.48660326
61,6.48830843
62,6.489866734
63,6.490997314
64,6.492366314
65,6.493993282
66,6.495622635
67,6.496851444
68,6.49824667
69,6.499672413
70,6.500978947
71,6.502523422
72,6.50369072
73,6.505054951
74,6.506173611
75,6.507759094
76,6.509462357
77,6.510861874
78,6.51215744
79,6.513734818
80,6.51506424
81,6.516460419
82,6.517796993
83,6.51931572
84,6.520524979
85,6.521853924
86,6.523340702
87,6.524879456
88,6.526073456
89,6.527076721
90,6.52831316
91,6.529754162
92,6.531292439
93,6.532581806
94,6.534100056
95,6.535360813
96,6.536778927
97,6.53771162
98,6.539063931
99,6.540853024
100,6.542188168
101,6.543672085
102,6.545115948
103,6.546403408
104,6.547790051
105,6.548742771
106,6.550128937
107,6.551161289
108,6.552627087
109,6.554232121
110,6.555677414
111,6.557435989
112,6.558444977
113,6.559933186
114,6.561054707
115,6.562510014
116,6.563770294
117,6.565153122
118,6.566595554
119,6.567933559
120,6.569275379
121,6.570594311
122,6.572228909
123,6.573421478
124,6.574556351
125,6.575960636
126,6.577126026
127,6.578578949
128,6.579648495
129,6.580674648
130,6.582089901
131,6.583957195
132,6.585199356
133,6.586833954
134,6.587712765
135,6.588960171
136,6.590496063
137,6.59187746
138,6.593028545
139,6.594545841
140,6.595645905
141,6.597138882
142,6.59828186
143,6.599744797
144,6.601608276
145,6.602640152
146,6.603340149
147,6.60458374
148,6.606281281
149,6.60767746
150,6.608543873
151,6.609853268
152,6.611588001
153,6.612519741
154,6.613872528
155,6.615289211
156,6.616739273
157,6.618587494
158,6.619823933
159,6.621030331
160,6.622655869
161,6.623532772
162,6.624836445
163,6.625860691
164,6.627336979
165,6.628503799
166,6.629703045
167,6.631380558
168,6.633470535
169,6.634559631
170,6.635981083
171,6.63722229
172,6.638195038
173,6.639473438
174,6.64087534
175,6.642187595
176,6.643629551
177,6.645111561
178,6.646278858
179,6.647720814
180,6.648786545
181,6.650247574
182,6.652106762
183,6.653510571
184,6.654546261
185,6.655752659
186,6.657182693
187,6.658608913
188,6.659635544
189,6.660995007
190,6.662198544
191,6.663438797
192,6.66503191
193,6.666417599
194,6.667734623
195,6.669340611
196,6.67002058
197,6.671190739
198,6.672575474
199,6.673939228
200,6.675670624
201,6.676706791
202,6.678092957
203,6.679197311
204,6.680476665
205,6.682130814
206,6.683775425
207,6.685167789
208,6.686138153
209,6.687428951
210,6.68901968
211,6.690381527
212,6.691446304
213,6.692965984
214,6.694151402
215,6.695718288
216,6.696704388
217,6.697935581
218,6.699020386
219,6.699918747
220,6.701277256
221,6.702991009
222,6.704639435
223,6.706058502
224,6.707365513
225,6.708726406
226,6.709495544
227,6.710749149
228,6.7122612
229,6.713478565
230,6.714918613
231,6.716470242
232,6.717805386
233,6.718731403
234,6.719946384
235,6.721307755
236,6.722668171
237,6.724483967
238,6.72561121
239,6.726634979
240,6.727980137
241,6.72905302
242,6.730464935
243,6.731693268
244,6.733003139
245,6.734178066
246,6.73571825
247,6.736812115
248,6.738238811
249,6.739679337
250,6.740792751
251,6.741778851
252,6.742931366
253,6.744559765
254,6.74575758
255,6.747205257
256,6.748334885
257,6.749500751
258,6.750741482
259,6.751814365
260,6.753073215
261,6.754737377
262,6.755761623
263,6.757249355
264,6.758859158
265,6.759803295
266,6.76069212
267,6.761928558
268,6.76331377
269,6.7648139
270,6.766280651
271,6.76773262
272,6.7688241
273,6.770027637
274,6.771156311
275,6.772317886
276,6.773589611
277,6.775184631
278,6.776767254
279,6.777917862
280,6.779177189
281,6.780435085
282,6.781610966
283,6.783046722
284,6.78421545
285,6.7854352
286,6.786849976
287,6.787977219
288,6.789258957
289,6.790349483
290,6.791351318
291,6.79283905
292,6.79411459
293,6.795274258
294,6.796205997
295,6.79757309
296,6.799009323
297,6.800241947
298,6.801331043
299,6.802634716
300,6.804029942
301,6.805194855
302,6.806577206
303,6.807751179
304,6.809103012
305,6.810379505
306,6.811347961
307,6.812703609
308,6.814005375
309,6.815080166
310,6.816286564
311,6.817853451
312,6.819164276
313,6.820066452
314,6.821386337
315,6.823066235
316,6.824211121
317,6.825227737
318,6.826372623
319,6.827729702
320,6.829053879
321,6.830192566
322,6.831348896
323,6.832704067
324,6.833969116
325,6.835338593
326,6.836504459
327,6.837574005
328,6.838562012
329,6.839811802
330,6.841481686
331,6.842615128
332,6.843637466
333,6.844617367
334,6.845981598
335,6.847084045
336,6.84859848
337,6.849479198
338,6.850728989
339,6.851837635
340,6.853133678
341,6.854841232
342,6.85616684
343,6.857330799
344,6.858624935
345,6.859951496
346,6.86107111
347,6.862217426
348,6.863464832
349,6.865039349
350,6.865986347
351,6.86738348
352,6.869171143
353,6.870334625
354,6.871468067
355,6.872518539
356,6.873914242
357,6.875135899
358,6.876321316
359,6.877822876
360,6.878917694
361,6.880243301
362,6.881496429
363,6.88266325
364,6.883812428
365,6.885316849
366,6.886621952
367,6.887914181
368,6.888870716
369,6.890043259
370,6.891192913
371,6.892528534
372,6.894002914
373,6.895042419
374,6.896491528
375,6.897835255
376,6.898967743
377,6.900314331
378,6.901529312
379,6.902472019
380,6.903560162
381,6.90400219
382,6.906195641
383,6.907649517
384,6.908941269
385,6.909808636
386,6.911166668
387,6.912257671
388,6.913281918
389,6.914638042
390,6.91563797
391,6.916791916
392,6.918127537
393,6.919336319
394,6.92054987
395,6.921914577
396,6.923469543
397,6.924533367
398,6.925439358
399,6.926688671
400,6.927750111
401,6.928966522
402,6.930233479
403,6.931405544
404,6.932701588
405,6.933880329
406,6.935376644
407,6.93678236
408,6.937528133
409,6.938596249
410,6.939733505
411,6.941093922
412,6.942302704
413,6.94362402
414,6.944524288
415,6.945852757
416,6.947182178
417,6.947989941
418,6.949137211
419,6.950614452
420,6.952091217
421,6.953063965
422,6.954367161
423,6.955545902
424,6.956745148
425,6.958126545
426,6.959134579
427,6.960590363
428,6.961369991
429,6.962606907
430,6.963164806
431,6.964726925
432,6.965835571
433,6.967075348
434,6.968096256
435,6.969357967
436,6.970585346
437,6.971766949
438,6.972839832
439,6.973701
440,6.975382328
441,6.976343632
442,6.977237701
443,6.9781003
444,6.979301929
445,6.980494976
446,6.981555462
447,6.982696533
448,6.983846664
449,6.985139847
450,6.986480236
451,6.987749577
452,6.988563538
453,6.989555359
454,6.990635395
455,6.991763592
456,6.993206501
457,6.994139194
458,6.995362759
459,6.996482849
460,6.997526169
461,6.99828577
462,6.999401093
463,6.999493599
464,7.001886368
465,7.00303936
466,7.004228592
467,7.005254745
468,7.006159306
469,7.007380962
470,7.008647442
471,7.009593964
472,7.010843277
473,7.011916637
474,7.013003826
475,7.014038563
476,7.015038013
477,7.015832901
478,7.016985416
479,7.018052578
480,7.019264698
481,7.020029545
482,7.021266937
483,7.021865368
484,7.023163319
485,7.024308681
486,7.02520895
487,7.026237011
488,7.027351856
489,7.028441906
490,7.029447079
491,7.030391216
492,7.03147459
493,7.032930374
494,7.033876896
495,7.03461504
496,7.034928799
497,7.036547184
498,7.037673473
499,7.038631916
500,7.039678574
501,7.040306568
502,7.04189682
503,7.042680264
504,7.043627262
505,7.04444313
506,7.045645237
507,7.046662807
508,7.047561169
509,7.04869318
510,7.049692154
511,7.050403595
512,7.051427841
513,7.052082539
514,7.053134918
515,7.054036617
516,7.05517292
517,7.055375576
518,7.057312489
519,7.057693481
520,7.05880022
521,7.059799671
522,7.060750484
523,7.061728954
524,7.063052654
525,7.063825607
526,7.064811707
527,7.06504631
528,7.066114902
529,7.067325115
530,7.068336964
531,7.069236279
532,7.070020199
533,7.071034908
534,7.072267532
535,7.072872162
536,7.073738098
537,7.074011803
538,7.073951721
539,7.075591087
540,7.076355934
541,7.077412128
542,7.078933716
543,7.079679012
544,7.08074379
545,7.081745148
546,7.082775116
547,7.083685398
548,7.084203243
549,7.08504343
550,7.085855007
551,7.086756229
552,7.087317944
553,7.088490963
554,7.089799881
555,7.090549946
556,7.09089613
557,7.091142178
558,7.091806889
559,7.09344101
560,7.093575478
561,7.094652653
562,7.095566273
563,7.096539021
564,7.09773159
565,7.098427296
566,7.099216461
567,7.100126743
568,7.10108757
569,7.10161829
570,7.102497101
571,7.103347778
572,7.103639603
573,7.104009628
574,7.104786873
575,7.106465816
576,7.107153416
577,7.107861042
578,7.108627319
579,7.109483242
580,7.110187531
581,7.110718727
582,7.111873627
583,7.112696171
584,7.113299847
585,7.113018513
586,7.113692284
587,7.115271091
588,7.116102219
589,7.116946697
590,7.116592884
591,7.117961407
592,7.119129658
593,7.119235039
594,7.12018013
595,7.121131897
596,7.121994019
597,7.122755527
598,7.123387814
599,7.123889923
600,7.124818325
601,7.125304699
602,7.125865936
603,7.126716614
604,7.127446651
605,7.127743244
606,7.128632069
607,7.129337788
608,7.129662037
609,7.130277634
610,7.131097317
611,7.131810665
612,7.132561207
613,7.132732868
614,7.133736134
615,7.134542942
616,7.134563446
617,7.13463974
618,7.135475636
619,7.136584759
620,7.137399197
621,7.137792587
622,7.138382912
623,7.138834476
624,7.139545441
625,7.139852524
626,7.140822887
627,7.141537189
628,7.14207077
629,7.142642975
630,7.142958164
631,7.144031525
632,7.144627571
633,7.144610882
634,7.145338535
635,7.146082401
636,7.146062374
637,7.147166252
638,7.147768497
639,7.148071766
640,7.149001598
641,7.14944458
642,7.149954319
643,7.150138378
644,7.150940418
645,7.150887012
646,7.151132107
647,7.152222157
648,7.152855873
649,7.153628349
650,7.153842449
651,7.154398441
652,7.154803753
653,7.155416012
654,7.156153679
655,7.156199455
656,7.156529903
657,7.157432556
658,7.157300949
659,7.158164978
660,7.158814907
661,7.159337521
662,7.159272671
663,7.159492016
664,7.160277843
665,7.16111517
666,7.161736488
667,7.162205219
668,7.162693501
669,7.1630826
670,7.16365099
671,7.164148331
672,7.164800644
673,7.165146351
674,7.164525032
675,7.164896488
676,7.165550709
677,7.166187763
678,7.166312218
679,7.16688776
680,7.167758942
681,7.168303967
682,7.168435097
683,7.169081211
684,7.169488907
685,7.169773102
686,7.170258045
687,7.170685291
688,7.171016693
689,7.171536922
690,7.171946049
691,7.172437668
692,7.172652245
693,7.172475338
694,7.173295021
695,7.173978806
696,7.174299717
697,7.17470932
698,7.175139904
699,7.175545216
700,7.175455093
701,7.175746441
702,7.176694393
703,7.176564217
704,7.177355289
705,7.177250385
706,7.178059101
707,7.178333759
708,7.17859602
709,7.178406239
710,7.178999424
711,7.179439545
712,7.179921627
713,7.180174351
714,7.180307388
715,7.180504322
716,7.180718422
717,7.180935383
718,7.181655884
719,7.182084084
720,7.182576656
721,7.182795048
722,7.18294096
723,7.183244705
724,7.183525562
725,7.183301926
726,7.18378973
727,7.183663845
728,7.184126854
729,7.18456316
730,7.184996605
731,7.184997559
732,7.185745239
733,7.186009884
734,7.186483383
735,7.186594009
736,7.187006474
737,7.186518669
738,7.186635017
739,7.187104702
740,7.18731451
741,7.186922073
742,7.187475204
743,7.187673092
744,7.188300133
745,7.18815279
746,7.187968731
747,7.188160419
748,7.189034462
749,7.189424038
750,7.189767838
751,7.189864635
752,7.189545155
753,7.190551758
754,7.191035271
755,7.191521168
756,7.191410065
757,7.191605091
758,7.192184925
759,7.192478657
760,7.192789555
761,7.192224026
762,7.192331314
763,7.193144321
764,7.193135738
765,7.193098068
766,7.193652153
767,7.193897247
768,7.19356966
769,7.193400383
770,7.193859577
771,7.194749832
772,7.195067406
773,7.195269108
774,7.195453167
775,7.195784092
776,7.195667267
777,7.196023464
778,7.196322918
779,7.196422577
780,7.196802139
781,7.196477413
782,7.19675827
783,7.196650505
784,7.197185516
785,7.197517872
786,7.197696209
787,7.19814539
788,7.198184967
789,7.19808054
790,7.197963238
791,7.198580742
792,7.198989391
793,7.19899559
794,7.198963642
795,7.199328423
796,7.199290752
797,7.199467659
798,7.199727535
799,7.199923992
800,7.200267315
801,7.199677467
802,7.199898243
803,7.200790882
804,7.200575829
805,7.200942039
806,7.201188564
807,7.200641632
808,7.20092392
809,7.201394558
810,7.201117992
811,7.201118946
812,7.201488972
813,7.201517582
814,7.201273918
815,7.201617718
816,7.202007771
817,7.202668667
818,7.202406406
819,7.202550411
820,7.203001976
821,7.203128338
822,7.203405857
823,7.203568935
824,7.203556061
825,7.203670025
826,7.203913212
827,7.203621864
828,7.203821659
829,7.203724384
830,7.20413065
831,7.204102516
832,7.203993797
833,7.204128265
834,7.204656124
835,7.204167843
836,7.204045773
837,7.204216003
838,7.204917908
839,7.204590797
840,7.20459795
841,7.204911709
842,7.204891682
843,7.205015182
844,7.204656601
845,7.204779148
846,7.205536366
847,7.205810547
848,7.206235409
849,7.205954552
850,7.20600605
851,7.206352234
852,7.206565857
853,7.206169128
854,7.206434727
855,7.206641674
856,7.20682478
857,7.206796169
858,7.206887722
859,7.207062721
860,7.207211494
861,7.20717907
862,7.207424164
863,7.207718372
864,7.207431316
865,7.207120895
866,7.20751524
867,7.20742321
868,7.207146168
869,7.207448483
870,7.207344532
871,7.207551479
872,7.207854271
873,7.207473755
874,7.207057953
875,7.207382202
876,7.208046913
877,7.20781374
878,7.208136082
879,7.208583355
880,7.208412647
881,7.208231926
882,7.208384037
883,7.208888054
884,7.20873785
885,7.208655834
886,7.208510876
887,7.208395481
888,7.208724976
889,7.209330559
890,7.209353924
891,7.209554672
892,7.209609509
893,7.209374905
894,7.209477901
895,7.209117889
896,7.209287643
897,7.209850788
898,7.210208416
899,7.20996666
900,7.209425449
901,7.209679127
902,7.209665298
903,7.209622383
904,7.209545612
905,7.209558964
906,7.20983696
907,7.210035324
908,7.209457397
909,7.20916748
910,7.209783077
911,7.210004807
912,7.210508823
913,7.209048748
914,7.208395004
915,7.208888531
916,7.210018635
917,7.210308075
918,7.210502148
919,7.210309982
920,7.210343361
921,7.210479736
922,7.210587502
923,7.210646152
924,7.210679531
925,7.210372448
926,7.210835457
927,7.211049557
928,7.21113205
929,7.211173058
930,7.211495876
931,7.211421967
932,7.211382389
933,7.211753845
934,7.211544991
935,7.211512566
936,7.211418629
937,7.21158123
938,7.211613178
939,7.211491585
940,7.211860657
941,7.21165657
942,7.211806774
943,7.211992741
944,7.21203804
945,7.2120471
946,7.211548328
947,7.21187067
948,7.211621284
949,7.211812496
950,7.211688995
951,7.211556911
952,7.212059021
953,7.211175442
954,7.211061478
955,7.211399078
956,7.21158123
957,7.211628914
958,7.211414814
959,7.211462498
960,7.212169647
961,7.212150097
962,7.211816311
963,7.211540222
964,7.212015629
965,7.212068081
966,7.212667942
967,7.211963654
968,7.212017059
969,7.212369919
970,7.212080479
971,7.21257782
972,7.212599754
973,7.212818146
974,7.212599277
975,7.212806225
976,7.212656498
977,7.212492466
978,7.212100029
979,7.212265968
980,7.212711811
981,7.212398052
982,7.211913586
983,7.212192059
984,7.212512016
985,7.212674141
986,7.212659359
987,7.21296978
988,7.212561131
989,7.212254047
990,7.212178707
991,7.212535381
992,7.212833881
993,7.212785244
994,7.212785244
995,7.212872982
996,7.212831974
997,7.213111401
998,7.212722778
999,7.212819576
1000,7.212821007
1001,7.212340355
1002,7.212205887
1003,7.212546349
1004,7.212385654
1005,7.212270737
1006,7.212043762
1007,7.211864948
1008,7.212281704
1009,7.212326527
1010,7.21207571
1011,7.212278843
1012,7.212006092
1013,7.212552071
1014,7.212277412
1015,7.211978912
1016,7.211855412
1017,7.212115288
1018,7.212144375
1019,7.211552143
1020,7.211677074
1021,7.212165356
1022,7.212489128
1023,7.212243557
1024,7.211481094
1025,7.211411953
1026,7.211695194
1027,7.212443352
1028,7.21187973
1029,7.211697102
1030,7.211357117
1031,7.211545467
1032,7.212132931
1033,7.212306976
1034,7.212615967
1035,7.212414265
1036,7.21230793
1037,7.212240696
1038,7.212421894
1039,7.212324142
1040,7.212206841
1041,7.212325573
1042,7.212260246
1043,7.211862087
1044,7.21178484
1045,7.212044716
1046,7.212356567
1047,7.212509632
1048,7.212702751
1049,7.212721348
1050,7.212891579
1051,7.212702274
1052,7.21278429
1053,7.213042736
1054,7.213393688
1055,7.212693691
1056,7.212874413
1057,7.212604046
1058,7.212630272
1059,7.213041306
1060,7.212797165
1061,7.212417126
1062,7.212752819
1063,7.213645935
1064,7.212920189
1065,7.212902546
1066,7.212972641
1067,7.213153839
1068,7.213565826
1069,7.212718964
1070,7.211952209
1071,7.211789608
1072,7.212249756
1073,7.213182449
1074,7.212833405
1075,7.212646008
1076,7.213149071
1077,7.213419914
1078,7.21373415
1079,7.213357925
1080,7.213154316
1081,7.213873386
1082,7.213580132
1083,7.213775158
1084,7.213579178
1085,7.213641167
1086,7.213828564
1087,7.214034557
1088,7.214259624
1089,7.213977337
1090,7.214179516
1091,7.214054108
1092,7.214221478
1093,7.21367979
1094,7.213521004
1095,7.213512421
1096,7.213692665
1097,7.213557243
1098,7.213610649
1099,7.213871002
1100,7.214196682
1101,7.213947773
1102,7.213697433
1103,7.2135005
1104,7.214055538
1105,7.21429491
1106,7.214000225
1107,7.213407516
1108,7.213481903
1109,7.214095116
1110,7.214151382
1111,7.214357853
1112,7.214468002
1113,7.214306355
1114,7.213971615
1115,7.213994503
1116,7.214010239
1117,7.214213371
1118,7.213384628
1119,7.213234901
1120,7.213644028
1121,7.214419365
1122,7.214185715
1123,7.21443224
1124,7.214584827
1125,7.214506626
1126,7.214251518
1127,7.214262962
1128,7.213963032
1129,7.214328289
1130,7.214007854
1131,7.213885307
1132,7.213933468
1133,7.214183807
1134,7.213994503
1135,7.214260101
1136,7.214585781
1137,7.214506149
1138,7.214621067
1139,7.214231491
1140,7.213965893
1141,7.213743687
1142,7.21410799
1143,7.214413166
1144,7.214547157
1145,7.213920116
1146,7.214048386
1147,7.214263439
1148,7.214464664
1149,7.214296818
1150,7.214343071
1151,7.214190006
1152,7.214419842
1153,7.214867115
1154,7.214087009
1155,7.214115143
1156,7.214595318
1157,7.214295864
1158,7.214314461
1159,7.21441555
1160,7.214464188
1161,7.214294434
1162,7.214486599
1163,7.214427471
1164,7.214529514
1165,7.214277267
1166,7.214612484
1167,7.214430809
1168,7.214729309
1169,7.214512825
1170,7.214549541
1171,7.214920521
1172,7.214496136
1173,7.214214802
1174,7.214493275
1175,7.214261532
1176,7.214121342
1177,7.21398592
1178,7.214175701
1179,7.214168549
1180,7.214396954
1181,7.214571476
1182,7.214532375
1183,7.214837074
1184,7.214217186
1185,7.213887691
1186,7.214212418
1187,7.214418888
1188,7.214259148
1189,7.214148521
1190,7.214599133
1191,7.214473248
1192,7.214754105
1193,7.214382648
1194,7.214647293
1195,7.214727879
1196,7.214540005
1197,7.214290619
1198,7.214478493
1199,7.21472168
1200,7.214466572
1201,7.214585304
1202,7.214441776
1203,7.214157104
1204,7.214467049
1205,7.214713097
1206,7.214623451
1207,7.214921474
1208,7.214735508
1209,7.214785576
1210,7.214653015
1211,7.214840889
1212,7.21440506
1213,7.214314461
1214,7.214562416
1215,7.214598656
1216,7.214344978
1217,7.214620113
1218,7.214696884
1219,7.214658737
1220,7.214636326
1221,7.214369297
1222,7.214121819
1223,7.214421272
1224,7.214563847
1225,7.214423656
1226,7.21438694
1227,7.214768887
1228,7.214381218
1229,7.214521408
1230,7.21447897
1231,7.214802742
1232,7.214683533
1233,7.214430332
1234,7.213970661
1235,7.214154243
1236,7.214574814
1237,7.21401453
1238,7.21390295
1239,7.214094162
1240,7.214438438
1241,7.21460104
1242,7.214321136
1243,7.214261532
1244,7.214732647
1245,7.214846611
1246,7.214568138
1247,7.214300156
1248,7.21449995
1249,7.214188099
1250,7.213947296
1251,7.214208603
1252,7.214898109
1253,7.214575291
1254,7.214251518
1255,7.214417934
1256,7.214278221
1257,7.214576721
1258,7.214399338
1259,7.214421272
1260,7.214734554
1261,7.214426517
1262,7.214151859
1263,7.21435833
1264,7.214580059
1265,7.214770794
1266,7.214477539
1267,7.214317799
1268,7.214504242
1269,7.21432209
1270,7.214061737
1271,7.214304924
1272,7.214422226
1273,7.214121342
1274,7.213995457
1275,7.214243412
1276,7.214111328
1277,7.214222908
1278,7.214102268
1279,7.214586258
1280,7.214493275
1281,7.214392662
1282,7.214262486
1283,7.214385986
1284,7.214330673
1285,7.214516163
1286,7.214898109
1287,7.21457386
1288,7.214763641
1289,7.21462965
1290,7.214895725
1291,7.214814663
1292,7.214624405
1293,7.214711666
1294,7.214551449
1295,7.21437788
1296,7.214619637
1297,7.214221001
1298,7.214301109
1299,7.214279652
1300,7.21441555
1301,7.214661121
1302,7.214567661
1303,7.214546204
1304,7.214642048
1305,7.214553833
1306,7.214007378
1307,7.214148521
1308,7.214235306
1309,7.213991642
1310,7.214366913
1311,7.214855194
1312,7.214726925
1313,7.214446068
1314,7.214553356
1315,7.214503288
1316,7.214885712
1317,7.214603901
1318,7.214612961
1319,7.214690208
1320,7.214536667
1321,7.214406013
1322,7.214474678
1323,7.214694977
1324,7.214598656
1325,7.214805126
1326,7.214741707
1327,7.214399815
1328,7.214236259
1329,7.214446068
1330,7.214670658
1331,7.213938713
1332,7.213775635
1333,7.213860035
1334,7.214205742
1335,7.214459896
1336,7.214289188
1337,7.214404106
1338,7.214828968
1339,7.214485168
1340,7.214303493
1341,7.214558601
1342,7.214702606
1343,7.214355946
1344,7.214324474
1345,7.21430254
1346,7.213825703
1347,7.214008808
1348,7.214565277
1349,7.214543343
1350,7.214608669
1351,7.214360714
1352,7.214648247
1353,7.214470863
1354,7.214484215
1355,7.213936329
1356,7.214056969
1357,7.214332104
1358,7.214502335
1359,7.214446545
1360,7.214081287
1361,7.214347839
1362,7.214893341
1363,7.214806557
1364,7.214652061
1365,7.214943886
1366,7.215010643
1367,7.214383125
1368,7.214138985
1369,7.214446545
1370,7.214317322
1371,7.214128971
1372,7.214272022
1373,7.214348793
1374,7.214348793
1375,7.214313507
1376,7.214312553
1377,7.214585304
1378,7.214802265
1379,7.214630604
1380,7.214241028
1381,7.213978291
1382,7.214234829
1383,7.214239597
1384,7.2141366
1385,7.214587688
1386,7.214405537
1387,7.214464188
1388,7.214314461
1389,7.21460104
1390,7.214214802
1391,7.2140975
1392,7.214122772
1393,7.214172363
1394,7.214546204
1395,7.214567184
1396,7.214358807
1397,7.214304924
1398,7.214625835
1399,7.214991093
1400,7.214867592
1401,7.214962006
1402,7.214713097
1403,7.214626789
1404,7.214743614
1405,7.214838505
1406,7.214330196
1407,7.214389324
1408,7.214205265
1409,7.214385033
1410,7.214622021
1411,7.214731216
1412,7.214404583
1413,7.214725018
1414,7.214753151
1415,7.214633465
1416,7.21457386
1417,7.214329243
1418,7.214498997
1419,7.214728832
1420,7.214044094
1421,7.213842392
1422,7.213776588
1423,7.214198112
1424,7.214599609
1425,7.214254856
1426,7.214409351
1427,7.214061737
1428,7.213927269
1429,7.214436054
1430,7.214372635
1431,7.21437788
1432,7.214017868
1433,7.214325428
1434,7.214512348
1435,7.214613914
1436,7.213943958
1437,7.213882923
1438,7.214116573
1439,7.214281082
1440,7.21457386
1441,7.214168549
1442,7.21374321
1443,7.213553905
1444,7.214283943
1445,7.214148998
1446,7.214329243
1447,7.214203358
1448,7.213650703
1449,7.213425159
1450,7.213377953
1451,7.213618279
1452,7.214172363
1453,7.21345377
1454,7.212896347
1455,7.212702274
1456,7.213107586
1457,7.21406889
1458,7.214325905
1459,7.213955879
1460,7.213949203
1461,7.214197636
1462,7.21433115
1463,7.214134693
1464,7.214220047
1465,7.214238644
1466,7.214482784
1467,7.21450758
1468,7.214029789
1469,7.213813305
1470,7.214028358
1471,7.214193344
1472,7.214334488
1473,7.214231491
1474,7.214152336
1475,7.21428442
1476,7.214374542
1477,7.214007854
1478,7.213881493
1479,7.214159489
1480,7.214135647
1481,7.214114666
1482,7.21427393
1483,7.214222431
1484,7.214568615
1485,7.214281082
1486,7.214262962
1487,7.214426517
1488,7.214328289
1489,7.213995457
1490,7.214090824
1491,7.21407795
1492,7.213929653
1493,7.214191437
1494,7.214268208
1495,7.214457035
1496,7.213922024
1497,7.214275837
1498,7.214697361
1499,7.214558601
1500,7.214431286
1501,7.214058399
1502,7.214150906
1503,7.214277267
1504,7.214515209
1505,7.214056015
1506,7.214114189
1507,7.214191914
1508,7.214552879
1509,7.21391201
1510,7.213702202
1511,7.213890553
1512,7.213854313
1513,7.213997841
1514,7.214344025
1515,7.213823318
1516,7.213626862
1517,7.214033604
1518,7.214298725
1519,7.214239597
1520,7.213945389
1521,7.213505745
1522,7.213688374
1523,7.214183331
1524,7.214069843
1525,7.214230061
1526,7.214617729
1527,7.214195251
1528,7.213878155
1529,7.213873386
1530,7.21432972
1531,7.214448929
1532,7.214588165
1533,7.214871407
1534,7.21436739
1535,7.214262962
1536,7.214331627
1537,7.214303017
1538,7.214574814
1539,7.214447021
1540,7.213979721
1541,7.213816166
1542,7.21415329
1543,7.214717388
1544,7.21458292
1545,7.214160442
1546,7.214119911
1547,7.213952065
1548,7.214363575
1549,7.213709831
1550,7.213046074
1551,7.212928295
1552,7.213328838
1553,7.213963509
1554,7.214627266
1555,7.214503765
1556,7.214684486
1557,7.214644432
1558,7.21429491
1559,7.213964939
1560,7.214107037
1561,7.214440346
1562,7.214186668
1563,7.214126587
1564,7.21467638
1565,7.214010715
1566,7.213711262
1567,7.213963032
1568,7.21443224
1569,7.2141366
1570,7.214033127
1571,7.214097023
1572,7.214193821
1573,7.214318275
1574,7.21406889
1575,7.214276314
1576,7.214460373
1577,7.213982582
1578,7.214138508
1579,7.214364529
1580,7.214492321
1581,7.214174747
1582,7.213963509
1583,7.21432972
1584,7.214560032
1585,7.214663029
1586,7.214274406
1587,7.214241505
1588,7.214589119
1589,7.214550495
1590,7.214515686
1591,7.214184284
1592,7.214417934
1593,7.214622021
1594,7.214597225
1595,7.214169025
1596,7.214369297
1597,7.214776516
1598,7.214397907
1599,7.214290619
1600,7.214013577
1601,7.214164257
1602,7.214661121
1603,7.214858055
1604,7.214888096
1605,7.214669228
1606,7.214796066
1607,7.214566708
1608,7.21431303
1609,7.214399338
1610,7.214293957
1611,7.21444416
1612,7.21470356
1613,7.214501858
1614,7.214598656
1615,7.214575291
1616,7.214682579
1617,7.21442461
1618,7.214465618
1619,7.21445322
1620,7.21428299
1621,7.214026451
1622,7.214447021
1623,7.214672089
1624,7.214801311
1625,7.214581013
1626,7.21487093
1627,7.214772224
1628,7.214557648
1629,7.214852333
1630,7.214710712
1631,7.214776516
1632,7.21485281
1633,7.21476984
1634,7.214560986
1635,7.214362621
1636,7.21445322
1637,7.214959621
1638,7.215041637
1639,7.214693069
1640,7.21471262
1641,7.214604378
1642,7.214889526
1643,7.214741707
1644,7.214374542
1645,7.214449883
1646,7.214500904
1647,7.214738846
1648,7.214686871
1649,7.214445114
1650,7.214419365
1651,7.214471817
1652,7.214187622
1653,7.214476585
1654,7.21439743
1655,7.214470387
1656,7.214769363
1657,7.21398592
1658,7.214131832
1659,7.214221478
1660,7.2144804
1661,7.21421051
1662,7.213983536
1663,7.213981152
1664,7.213989258
1665,7.214453697
1666,7.21470499
1667,7.214743137
1668,7.21455574
1669,7.214530945
1670,7.214836597
1671,7.215028286
1672,7.214947701
1673,7.214768887
1674,7.214464664
1675,7.21460104
1676,7.214362621
1677,7.214166164
1678,7.214506149
1679,7.21461916
1680,7.21440506
1681,7.214552879
1682,7.214881897
1683,7.214384556
1684,7.214717388
1685,7.214643002
1686,7.214869976
1687,7.214934826
1688,7.214680672
1689,7.214397907
1690,7.214471817
1691,7.214357376
1692,7.21441412
1693,7.214654922
1694,7.214631081
1695,7.214724541
1696,7.214633465
1697,7.214616299
1698,7.214491844
1699,7.214817524
1700,7.214785576
1701,7.214498043
1702,7.214359283
1703,7.21415472
1704,7.214140892
1705,7.214502335
1706,7.214323997
1707,7.214437962
1708,7.214318752
1709,7.214344501
1710,7.214694023
1711,7.214970112
1712,7.21475935
1713,7.214630127
1714,7.214724064
1715,7.214640617
1716,7.214366913
1717,7.214607716
1718,7.214688301
1719,7.214437485
1720,7.214621067
1721,7.214632034
1722,7.214438438
1723,7.214901924
1724,7.214940071
1725,7.214562893
1726,7.214283943
1727,7.214458942
1728,7.214612961
1729,7.214503288
1730,7.214414597
1731,7.214525223
1732,7.21440506
1733,7.214066505
1734,7.213851452
1735,7.214339733
1736,7.214569092
1737,7.214083672
1738,7.213766098
1739,7.213843346
1740,7.214116096
1741,7.214111805
1742,7.214409351
1743,7.214704037
1744,7.214007378
1745,7.213981152
1746,7.213860989
1747,7.214366913
1748,7.214646339
1749,7.214818954
1750,7.214541912
1751,7.21448946
1752,7.214048386
1753,7.213616371
1754,7.213618279
1755,7.214205742
1756,7.214679241
1757,7.214729786
1758,7.214399338
1759,7.214645863
1760,7.214431286
1761,7.214042187
1762,7.214055538
1763,7.214688301
1764,7.214676857
1765,7.214591503
1766,7.21434021
1767,7.214279652
1768,7.214337826
1769,7.214205742
1770,7.214189053
1771,7.214541912
1772,7.214488983
1773,7.214521885
1774,7.214344978
1775,7.214060783
1776,7.214298248
1777,7.214449883
1778,7.214639664
1779,7.214707375
1780,7.214374542
1781,7.214488029
1782,7.214404106
1783,7.214362621
1784,7.21424675
1785,7.214481831
1786,7.21444273
1787,7.214148998
1788,7.213994026
1789,7.214046478
1790,7.214514256
1791,7.214399338
1792,7.21462965
1793,7.214900017
1794,7.214574814
1795,7.214820862
1796,7.214789867
1797,7.214934826
1798,7.214647293
1799,7.21472168
1800,7.214032173
1801,7.213728905
1802,7.213777542
1803,7.214333534
1804,7.214587212
1805,7.214568615
1806,7.214982033
1807,7.214328766
1808,7.214002132
1809,7.213833809
1810,7.214048386
1811,7.214458466
1812,7.214844227
1813,7.214589119
1814,7.214553356
1815,7.214962959
1816,7.214195251
1817,7.213806629
1818,7.214039326
1819,7.214512825
1820,7.213961124
1821,7.213856697
1822,7.213685513
1823,7.213908195
1824,7.213980198
1825,7.213835716
1826,7.213896275
1827,7.214479923
1828,7.214457989
1829,7.214690685
1830,7.214743614
1831,7.214850426
1832,7.214647293
1833,7.214745998
1834,7.214220524
1835,7.214314938
1836,7.214197636
1837,7.214261055
1838,7.2146101
1839,7.214802742
1840,7.21457386
1841,7.214532852
1842,7.214306355
1843,7.21430254
1844,7.214726925
1845,7.214839935
1846,7.213874817
1847,7.213828087
1848,7.21420002
1849,7.214169025
1850,7.214009285
1851,7.214067936
1852,7.214183807
1853,7.214508533
1854,7.21446085
1855,7.214109898
1856,7.214330196
1857,7.214742184
1858,7.214744568
1859,7.214623451
1860,7.214688778
1861,7.214333057
1862,7.214417458
1863,7.214233875
1864,7.214110374
1865,7.214513779
1866,7.214668274
1867,7.214391232
1868,7.214418888
1869,7.214783669
1870,7.214814663
1871,7.21444273
1872,7.214331627
1873,7.214242935
1874,7.214471817
1875,7.214117527
1876,7.214159966
1877,7.214546204
1878,7.214306831
1879,7.213951588
1880,7.214110374
1881,7.214225769
1882,7.214085579
1883,7.213991642
1884,7.214101315
1885,7.214321136
1886,7.214523315
1887,7.214428902
1888,7.214422226
1889,7.214951515
1890,7.214474678
1891,7.214439392
1892,7.214548111
1893,7.21457386
1894,7.214418888
1895,7.214331627
1896,7.214183807
1897,7.214223862
1898,7.214727402
1899,7.214325428
1900,7.214463234
1901,7.214744091
1902,7.214531422
1903,7.214666843
1904,7.21430397
1905,7.214298248
1906,7.213738918
1907,7.213502407
1908,7.213536263
1909,7.214000702
1910,7.213510513
1911,7.213445663
1912,7.213750839
1913,7.214042664
1914,7.214378834
1915,7.214730263
1916,7.214766026
1917,7.214631557
1918,7.214437008
1919,7.214493275
1920,7.2148242
1921,7.214585781
1922,7.214745998
1923,7.214909554
1924,7.214833736
1925,7.214645386
1926,7.214683056
1927,7.214595795
1928,7.214385033
1929,7.214754105
1930,7.215105534
1931,7.21484375
1932,7.214671135
1933,7.214715004
1934,7.21443224
1935,7.214554787
1936,7.214298725
1937,7.214001179
1938,7.214223385
1939,7.214558125
1940,7.21467638
1941,7.214713573
1942,7.214766979
1943,7.214931965
1944,7.214580536
1945,7.214543819
1946,7.214733601
1947,7.214228153
1948,7.214384079
1949,7.21462822
1950,7.214321136
1951,7.214203358
1952,7.214465618
1953,7.21467638
1954,7.214825153
1955,7.214632034
1956,7.214426041
1957,7.214933872
1958,7.214965343
1959,7.214503288
1960,7.214467049
1961,7.214682102
1962,7.214501858
1963,7.215018749
1964,7.214463711
1965,7.214324474
1966,7.214358807
1967,7.214493752
1968,7.214192867
1969,7.214208603
1970,7.214017391
1971,7.21421814
1972,7.214309692
1973,7.214360237
1974,7.214505196
1975,7.214208603
1976,7.214789867
1977,7.214780331
1978,7.214334011
1979,7.214524746
1980,7.214150906
1981,7.214372635
1982,7.215075493
1983,7.214704514
1984,7.214337349
1985,7.214172363
1986,7.214506626
1987,7.214818478
1988,7.21453476
1989,7.214550495
1990,7.214687347
1991,7.214530945
1992,7.214337826
1993,7.214557171
1994,7.214552879
1995,7.214385509
1996,7.214821339
1997,7.214648724
1998,7.21436882
1999,7.213989735
2000,7.214396954
2001,7.214051723
2002,7.214038372
2003,7.214256763
2004,7.214148998
2005,7.214301109
2006,7.214551926
2007,7.214309216
2008,7.214146614
2009,7.214099407
2010,7.214348793
2011,7.214092731
2012,7.214418411
2013,7.21435833
2014,7.214200974
2015,7.214612007
2016,7.214468002
2017,7.214370728
2018,7.214242458
2019,7.214652538
2020,7.214214802
2021,7.214370251
2022,7.214268208
2023,7.214273453
2024,7.214631081
2025,7.214552879
2026,7.214632034
2027,7.214657307
2028,7.214701176
2029,7.214451313
2030,7.214431286
2031,7.214838505
2032,7.214632988
2033,7.214786053
2034,7.214520454
2035,7.214599133
2036,7.214509964
2037,7.214596272
2038,7.214729309
2039,7.214541435
2040,7.214543343
2041,7.214397907
2042,7.214761734
2043,7.214761734
2044,7.214572906
2045,7.214287281
2046,7.214210033
2047,7.214522362
2048,7.214779854
2049,7.214728832
2050,7.214864254
2051,7.214603901
2052,7.214455605
2053,7.214915752
2054,7.214657784
2055,7.214622021
2056,7.214449406
2057,7.214435101
2058,7.214409828
2059,7.214713573
2060,7.214658737
2061,7.214221478
2062,7.214382648
2063,7.214546204
2064,7.215054035
2065,7.214958668
2066,7.214708328
2067,7.214631081
2068,7.214561462
2069,7.214650631
2070,7.214656353
2071,7.214771271
2072,7.214660168
2073,7.214586258
2074,7.214886189
2075,7.214911461
2076,7.214666843
2077,7.214623451
2078,7.214294434
2079,7.214018345
2080,7.213914394
2081,7.214394093
2082,7.214735031
2083,7.214779854
2084,7.214880466
2085,7.214721203
2086,7.214960575
2087,7.214908123
2088,7.214744568
2089,7.214789867
2090,7.214496613
2091,7.214080334
2092,7.214246273
2093,7.214429855
2094,7.214438438
2095,7.214699745
2096,7.214733601
2097,7.214775562
2098,7.214972973
2099,7.214959145
2100,7.214622974
2101,7.214743614
2102,7.215100765
2103,7.214783192
2104,7.215006828
2105,7.214710236
2106,7.214815617
2107,7.214308262
2108,7.214267254
2109,7.214056969
2110,7.214204311
2111,7.214728355
2112,7.214655876
2113,7.214184761
2114,7.214230061
2115,7.214362621
2116,7.214146614
2117,7.214311123
2118,7.21434164
2119,7.214200974
2120,7.213798523
2121,7.214089394
2122,7.213852882
2123,7.213989258
2124,7.214550495
2125,7.214455605
2126,7.214662552
2127,7.214657307
2128,7.21458292
2129,7.214531898
2130,7.21468544
2131,7.214280605
2132,7.214348316
2133,7.21468544
2134,7.214207649
2135,7.213831902
2136,7.21387291
2137,7.214254379
2138,7.214362144
2139,7.214161873
2140,7.214473724
2141,7.214511395
2142,7.21445179
2143,7.214868546
2144,7.214739323
2145,7.214417458
2146,7.214349747
2147,7.214540005
2148,7.214785099
2149,7.214808464
2150,7.214318275
2151,7.21467638
2152,7.214512348
2153,7.214180946
2154,7.21412468
2155,7.214179516
2156,7.214330196
2157,7.214789867
2158,7.214989185
2159,7.21496439
2160,7.214978218
2161,7.214945793
2162,7.21483326
2163,7.214623928
2164,7.214645386
2165,7.214627743
2166,7.214576721
2167,7.214447975
2168,7.214372635
2169,7.214625359
2170,7.215042114
2171,7.214829922
2172,7.214357853
2173,7.214303017
2174,7.214625359
2175,7.214526653
2176,7.214379787
2177,7.214476585
2178,7.214382648
2179,7.214488506
2180,7.21467638
2181,7.214724541
2182,7.214734077
2183,7.21483326
2184,7.214879513
2185,7.214873314
2186,7.214844227
2187,7.21493721
2188,7.214905739
2189,7.214727402
2190,7.214586735
2191,7.214722157
2192,7.214709759
2193,7.214690208
2194,7.21492815
2195,7.214728355
2196,7.214597702
2197,7.214815617
2198,7.214704037
2199,7.214978218
2200,7.214828014
2201,7.21489048
2202,7.214677334
2203,7.215040684
2204,7.214695454
2205,7.214785099
2206,7.215134144
2207,7.215031624
2208,7.214980602
2209,7.214932919
2210,7.214875698
2211,7.214599133
2212,7.214263439
2213,7.214561939
2214,7.214529037
2215,7.214850426
2216,7.214562893
2217,7.214792728
2218,7.214336872
2219,7.214441299
2220,7.214186192
2221,7.214019775
2222,7.21436882
2223,7.214213848
2224,7.214315891
2225,7.214655399
2226,7.214373112
2227,7.214173317
2228,7.214251041
2229,7.214553833
2230,7.21436882
2231,7.214163303
2232,7.214420319
2233,7.214357853
2234,7.214649677
2235,7.214742661
2236,7.214537621
2237,7.2145648
2238,7.21403265
2239,7.214416504
2240,7.21465683
2241,7.214191914
2242,7.214206219
2243,7.21382618
2244,7.21372366
2245,7.21398735
2246,7.214346409
2247,7.214451313
2248,7.214104652
2249,7.214262962
2250,7.214529514
2251,7.21445179
2252,7.214113712
2253,7.213944435
2254,7.213721275
2255,7.214053631
2256,7.214305401
2257,7.214517117
2258,7.214468479
2259,7.214357853
2260,7.214519024
2261,7.214257717
2262,7.214304447
2263,7.214845657
2264,7.214420319
2265,7.214179993
2266,7.214177608
2267,7.214338779
2268,7.214426994
2269,7.214042187
2270,7.214297295
2271,7.214018345
2272,7.214082241
2273,7.214130402
2274,7.21402216
2275,7.214323044
2276,7.214028358
2277,7.214313507
2278,7.214612484
2279,7.214229584
2280,7.214287758
2281,7.214800358
2282,7.214740753
2283,7.214535236
2284,7.214191914
2285,7.214385033
2286,7.214618683
2287,7.214748383
2288,7.21477747
2289,7.214621067
2290,7.214344025
2291,7.21431303
2292,7.214001656
2293,7.214168549
2294,7.214245796
2295,7.214118481
2296,7.214002609
2297,7.213902473
2298,7.213948727
2299,7.214361191
2300,7.214281559
2301,7.214560032
2302,7.214651585
2303,7.214391232
2304,7.213906765
2305,7.213834763
2306,7.213769436
2307,7.214167595
2308,7.21481514
2309,7.21460104
2310,7.214060307
2311,7.21429491
2312,7.214411736
2313,7.214746952
2314,7.214719296
2315,7.214673996
2316,7.214413166
2317,7.214296341
2318,7.21426487
2319,7.214080811
2320,7.214174747
2321,7.213846207
2322,7.213831425
2323,7.213715076
2324,7.213643074
2325,7.214099407
2326,7.21417284
2327,7.214454651
2328,7.214365482
2329,7.214461327
2330,7.214166164
2331,7.214766979
2332,7.214403152
2333,7.214292526
2334,7.214196205
2335,7.213975906
2336,7.213906288
2337,7.214066505
2338,7.214298725
2339,7.214621067
2340,7.214796066
2341,7.214683533
2342,7.21437788
2343,7.214339733
2344,7.214263439
2345,7.214562893
2346,7.214595318
2347,7.214478493
2348,7.214076042
2349,7.214276314
2350,7.214226723
2351,7.214384079
2352,7.214144707
2353,7.213778973
2354,7.213973045
2355,7.214349747
2356,7.213826656
2357,7.213655472
2358,7.214276314
2359,7.214519024
2360,7.214604378
2361,7.214301586
2362,7.214182854
2363,7.214101791
2364,7.213883877
2365,7.21416235
2366,7.214575768
2367,7.214828491
2368,7.21485424
2369,7.214907169
2370,7.214869976
2371,7.214715481
2372,7.214699268
2373,7.214802265
2374,7.21435833
2375,7.214229107
2376,7.214496613
2377,7.214739799
2378,7.214604855
2379,7.214540005
2380,7.215033054
2381,7.214785099
2382,7.214934349
2383,7.214601994
2384,7.214601994
2385,7.214771748
2386,7.214780807
2387,7.214865685
2388,7.214732647
2389,7.214673042
2390,7.214469433
2391,7.214883327
2392,7.214851856
2393,7.214746475
2394,7.214530945
2395,7.214529514
2396,7.214430332
2397,7.214394093
2398,7.214093685
2399,7.21435976
2400,7.214478493
2401,7.214214325
2402,7.214134216
2403,7.214669704
2404,7.215092182
2405,7.214158535
2406,7.213784695
2407,7.213778496
2408,7.214025974
2409,7.214700699
2410,7.214473724
2411,7.214476109
2412,7.214819431
2413,7.214827538
2414,7.214666367
2415,7.214621544
2416,7.214685917
2417,7.214327335
2418,7.214385509
2419,7.214594841
2420,7.214231014
2421,7.214215279
2422,7.21460247
2423,7.214881897
2424,7.215026379
2425,7.214657784
2426,7.214643478
2427,7.214549065
2428,7.214607716
2429,7.214651585
2430,7.214662552
2431,7.214705467
2432,7.214337826
2433,7.214381695
2434,7.214526176
2435,7.214121819
2436,7.214039803
2437,7.214408398
2438,7.21497488
2439,7.21467638
2440,7.214155197
2441,7.214363098
2442,7.214318752
2443,7.214677334
2444,7.21448946
2445,7.21425581
2446,7.21449995
2447,7.214902401
2448,7.214664936
2449,7.214653492
2450,7.214662552
2451,7.214940071
2452,7.214811802
2453,7.215042591
2454,7.21466589
2455,7.214566231
2456,7.214790344
2457,7.214767933
2458,7.214634895
2459,7.214670658
2460,7.214327812
2461,7.214347839
2462,7.21477747
2463,7.214756012
2464,7.214818478
2465,7.21428442
2466,7.213474274
2467,7.213373184
2468,7.213720322
2469,7.214145184
2470,7.214540958
2471,7.214234352
2472,7.214133739
2473,7.214035511
2474,7.2145648
2475,7.214853287
2476,7.214466095
2477,7.214510441
2478,7.214156151
2479,7.214323521
2480,7.214176178
2481,7.213934898
2482,7.213905811
2483,7.213908195
2484,7.213822842
2485,7.213995457
2486,7.214393616
2487,7.214740276
2488,7.214908123
2489,7.214960575
2490,7.21468544
2491,7.214883804
2492,7.215052605
2493,7.214652061
2494,7.214418888
2495,7.214444637
2496,7.214379787
2497,7.214159012
2498,7.214001656
2499,7.214114666
2500,7.214657784
2501,7.214981556
2502,7.214648724
2503,7.214583397
2504,7.214610577
2505,7.214536667
2506,7.214513302
2507,7.21421814
2508,7.214325905
2509,7.214753628
2510,7.21459341
2511,7.214327812
2512,7.2144804
2513,7.214869976
2514,7.214529037
2515,7.214503765
2516,7.214609623
2517,7.214731216
2518,7.214240551
2519,7.214106083
2520,7.214717388
2521,7.214419842
2522,7.214073658
2523,7.214297295
2524,7.21479845
2525,7.214896202
2526,7.214535236
2527,7.214573383
2528,7.214601994
2529,7.214896679
2530,7.214468002
2531,7.214261532
2532,7.214690208
2533,7.214862823
2534,7.21426487
2535,7.214287281
2536,7.214721203
2537,7.214911461
2538,7.214814663
2539,7.214660645
2540,7.214479923
2541,7.214579105
2542,7.214126587
2543,7.214070797
2544,7.213975906
2545,7.214570045
2546,7.214168549
2547,7.213965893
2548,7.213869095
2549,7.213844299
2550,7.214515686
2551,7.214855671
2552,7.214593887
2553,7.213981152
2554,7.213891506
2555,7.214231968
2556,7.214211464
2557,7.214167118
2558,7.214739799
2559,7.214190006
2560,7.214220047
2561,7.214364529
2562,7.214565277
2563,7.214267731
2564,7.214572906
2565,7.214775085
2566,7.214903355
2567,7.214543343
2568,7.214476585
2569,7.214385033
2570,7.214596748
2571,7.214283943
2572,7.214149475
2573,7.214339733
2574,7.214810848
2575,7.214505196
2576,7.214549065
2577,7.214663982
2578,7.214973927
2579,7.21446228
2580,7.214426041
2581,7.214411259
2582,7.2141366
2583,7.214096546
2584,7.214354515
2585,7.21417284
2586,7.214212894
2587,7.2143116
2588,7.214551449
2589,7.214467049
2590,7.214456558
2591,7.214337826
2592,7.214195728
2593,7.214475155
2594,7.214331627
2595,7.214478493
2596,7.213670254
2597,7.213819504
2598,7.214542389
2599,7.214586258
2600,7.214224815
2601,7.214103699
2602,7.213849545
2603,7.214365959
2604,7.214488983
2605,7.21372509
2606,7.213473797
2607,7.21384716
2608,7.214243412
2609,7.214492321
2610,7.214461803
2611,7.214421749
2612,7.213993549
2613,7.213697433
2614,7.214148045
2615,7.213966846
2616,7.214065075
2617,7.214484215
2618,7.214066505
2619,7.214056015
2620,7.214365482
2621,7.214389324
2622,7.214735031
2623,7.214450836
2624,7.214428902
2625,7.214317799
2626,7.214664459
2627,7.214648247
2628,7.214518547
2629,7.214410782
2630,7.214657307
2631,7.214435577
2632,7.214243889
2633,7.21445322
2634,7.214817524
2635,7.214744091
2636,7.21458292
2637,7.21437788
2638,7.214595318
2639,7.214612007
2640,7.215040684
2641,7.214869022
2642,7.214326382
2643,7.214249611
2644,7.214239597
2645,7.214422226
2646,7.214570999
2647,7.214462757
2648,7.214531898
2649,7.214479923
2650,7.214659691
2651,7.21424818
2652,7.214250565
2653,7.214479923
2654,7.214362144
2655,7.214356422
2656,7.214558601
2657,7.214486599
2658,7.214491367
2659,7.21456337
2660,7.214577198
2661,7.214533329
2662,7.214554787
2663,7.214894295
2664,7.214697361
2665,7.214606285
2666,7.214328766
2667,7.214481831
2668,7.214700699
2669,7.214799404
2670,7.214543343
2671,7.214288235
2672,7.214282036
2673,7.214440823
2674,7.214535236
2675,7.214468002
2676,7.214251518
2677,7.214418888
2678,7.214519978
2679,7.21462059
2680,7.214588642
2681,7.214671612
2682,7.214734554
2683,7.214127541
2684,7.214080334
2685,7.214150429
2686,7.214509964
2687,7.214673519
2688,7.214541912
2689,7.214538097
2690,7.214607239
2691,7.214309692
2692,7.214454174
2693,7.214715004
2694,7.214709759
2695,7.2146492
2696,7.214804649
2697,7.215025902
2698,7.214615345
2699,7.214509964
2700,7.214758396
2701,7.21475172
2702,7.214775085
2703,7.21466589
2704,7.214921951
2705,7.214674473
2706,7.214509487
2707,7.214769363
2708,7.214613914
2709,7.214981079
2710,7.214715481
2711,7.214804173
2712,7.214647293
2713,7.214521408
2714,7.214252472
2715,7.214177132
2716,7.214735985
2717,7.214503288
2718,7.2146492
2719,7.214734554
2720,7.21454525
2721,7.214396
2722,7.214639664
2723,7.214601994
2724,7.214301109
2725,7.213760853
2726,7.213681221
2727,7.214373112
2728,7.214298725
2729,7.214272499
2730,7.214753151
2731,7.214609623
2732,7.214611053
2733,7.214761734
2734,7.214775562
2735,7.214343071
2736,7.214102745
2737,7.214435577
2738,7.214639187
2739,7.214505196
2740,7.214413643
2741,7.214242935
2742,7.21457243
2743,7.215017319
2744,7.215119839
2745,7.214467049
2746,7.214160442
2747,7.214488983
2748,7.214789867
2749,7.21484375
2750,7.214515209
2751,7.214169502
2752,7.214482307
2753,7.214761257
2754,7.214845657
2755,7.214620113
2756,7.214681625
2757,7.215042591
2758,7.214706898
2759,7.214614391
2760,7.214338779
2761,7.214086056
2762,7.214484215
2763,7.214667797
2764,7.214195728
2765,7.214445114
2766,7.215016842
2767,7.214704037
2768,7.214775085
2769,7.214502335
2770,7.21453619
2771,7.214808941
2772,7.214950085
2773,7.214873314
2774,7.214700699
2775,7.214844704
2776,7.214837074
2777,7.214865685
2778,7.214929104
2779,7.215255737
2780,7.215312004
2781,7.215355396
2782,7.21487093
2783,7.214901447
2784,7.214972496
2785,7.214974403
2786,7.214763165
2787,7.215014935
2788,7.214526176
2789,7.214317322
2790,7.214087963
2791,7.214468956
2792,7.214876652
2793,7.214558125
2794,7.214455128
2795,7.214770794
2796,7.214829445
2797,7.214492321
2798,7.214641094
2799,7.214635849
2800,7.214212418
2801,7.214540958
2802,7.214621544
2803,7.214691162
2804,7.214591026
2805,7.21414566
2806,7.214701176
2807,7.214780807
2808,7.21440506
2809,7.214508533
2810,7.214674473
2811,7.214820385
2812,7.21487093
2813,7.214690208
2814,7.214603901
2815,7.214784145
2816,7.214290619
2817,7.214051247
2818,7.214296341
2819,7.214588165
2820,7.214703083
2821,7.214067459
2822,7.213975906
2823,7.214524746
2824,7.214278221
2825,7.214043617
2826,7.213895321
2827,7.214008331
2828,7.214447021
2829,7.214318275
2830,7.214507103
2831,7.214378357
2832,7.214305401
2833,7.213803291
2834,7.213952541
2835,7.214730263
2836,7.214840889
2837,7.214886189
2838,7.214789867
2839,7.21471262
2840,7.214830875
2841,7.214193344
2842,7.213800907
2843,7.213877201
2844,7.214048386
2845,7.21443367
2846,7.214252949
2847,7.21432066
2848,7.214642525
2849,7.214672089
2850,7.214505672
2851,7.214129448
2852,7.214190483
2853,7.21426487
2854,7.214179039
2855,7.214259624
2856,7.21430397
2857,7.214788914
2858,7.214889526
2859,7.214488029
2860,7.214484692
2861,7.214679718
2862,7.214327335
2863,7.214203358
2864,7.214409351
2865,7.214372158
2866,7.214543343
2867,7.214463711
2868,7.2143116
2869,7.21452713
2870,7.214875698
2871,7.21417141
2872,7.214055061
2873,7.214337349
2874,7.214725971
2875,7.21408987
2876,7.21400547
2877,7.214292526
2878,7.214367867
2879,7.21441412
2880,7.214823246
2881,7.21441555
2882,7.214262962
2883,7.214540005
2884,7.214783669
2885,7.214149952
2886,7.213806629
2887,7.213701248
2888,7.214251995
2889,7.213990688
2890,7.213484764
2891,7.213554859
2892,7.213788986
2893,7.214076996
2894,7.214247704
2895,7.214029312
2896,7.213683605
2897,7.213551044
2898,7.214334011
2899,7.213618755
2900,7.213836193
2901,7.213791847
2902,7.213326931
2903,7.213619232
2904,7.213927746
2905,7.214155197
2906,7.214196205
2907,7.214326382
2908,7.214656353
2909,7.214573383
2910,7.214459896
2911,7.214217186
2912,7.214033604
2913,7.214114666
2914,7.214164257
2915,7.213899612
2916,7.214354038
2917,7.213805199
2918,7.213355541
2919,7.213558674
2920,7.213916779
2921,7.214267731
2922,7.214373589
2923,7.214247704
2924,7.214566708
2925,7.214381218
2926,7.21446228
2927,7.214245319
2928,7.214160442
2929,7.21410656
2930,7.213614464
2931,7.213842869
2932,7.214297771
2933,7.214499474
2934,7.214668751
2935,7.214529514
2936,7.214509487
2937,7.214374542
2938,7.214280605
2939,7.214100838
2940,7.213861942
2941,7.21393013
2942,7.214214802
2943,7.214576244
2944,7.214339733
2945,7.214339733
2946,7.214696884
2947,7.214529991
2948,7.214076519
2949,7.214117527
2950,7.214496136
2951,7.214135647
2952,7.214221478
2953,7.214351654
2954,7.214338779
2955,7.214549065
2956,7.214389324
2957,7.214346409
2958,7.214279175
2959,7.214506626
2960,7.214363575
2961,7.214722157
2962,7.214591026
2963,7.21444416
2964,7.214369297
2965,7.213923931
2966,7.21432972
2967,7.214758396
2968,7.214948654
2969,7.214355946
2970,7.214444637
2971,7.214696407
2972,7.214575291
2973,7.214888573
2974,7.214915276
2975,7.214892864
2976,7.214715958
2977,7.214487553
2978,7.214483261
2979,7.214612961
2980,7.21419239
2981,7.214300632
2982,7.214186668
2983,7.214497089
2984,7.214563847
2985,7.214495659
2986,7.214038849
2987,7.213576794
2988,7.213763714
2989,7.214118004
2990,7.214428902
2991,7.214380264
2992,7.214532852
2993,7.21496582
2994,7.214216709
2995,7.213425636
2996,7.213347912
2997,7.213788509
2998,7.214662552
2999,7.214718819
3000,7.213840008
3001,7.213536263
3002,7.213727951
3003,7.214015484
3004,7.214312077
3005,7.21436739
3006,7.214204788
3007,7.2143116
3008,7.214746952
3009,7.215117455
3010,7.214190006
3011,7.214027882
3012,7.214395046
3013,7.214643955
3014,7.214535236
3015,7.214475632
3016,7.214018822
3017,7.213910103
3018,7.214147568
3019,7.214325905
3020,7.214376926
3021,7.214331627
3022,7.214617729
3023,7.214629173
3024,7.21398592
3025,7.213603973
3026,7.213851452
3027,7.214645386
3028,7.214382172
3029,7.214225769
3030,7.214206219
3031,7.214735985
3032,7.214128494
3033,7.214018822
3034,7.214023113
3035,7.21455431
3036,7.214550018
3037,7.21457243
3038,7.214853287
3039,7.21446991
3040,7.21436882
3041,7.214027882
3042,7.214312553
3043,7.214765072
3044,7.214412689
3045,7.214475155
3046,7.214221001
3047,7.214626789
3048,7.214495659
3049,7.214781761
3050,7.214202404
3051,7.213821411
3052,7.214046478
3053,7.214604855
3054,7.214182377
3055,7.214414597
3056,7.214107513
3057,7.214150429
3058,7.214373112
3059,7.21441555
3060,7.214260578
3061,7.214005947
3062,7.213920593
3063,7.214274406
3064,7.214275837
3065,7.214186668
3066,7.213956833
3067,7.213740826
3068,7.214008808
3069,7.214238644
3070,7.214118958
3071,7.214526176
3072,7.214007378
3073,7.213954926
3074,7.214240074
3075,7.21451664
3076,7.213899136
3077,7.213874817
3078,7.214142323
3079,7.214157581
3080,7.213851929
3081,7.213746071
3082,7.214112759
3083,7.214733124
3084,7.214138508
3085,7.213825703
3086,7.21416378
3087,7.214282036
3088,7.214724541
3089,7.214019775
3090,7.213579655
3091,7.213627815
3092,7.213819027
3093,7.214494705
3094,7.214111805
3095,7.21420908
3096,7.214502335
3097,7.214471817
3098,7.21426487
3099,7.214292526
3100,7.214578629
3101,7.214474678
3102,7.214044094
3103,7.213961124
3104,7.214055061
3105,7.21439743
3106,7.215010643
3107,7.214706421
3108,7.214546204
3109,7.214438915
3110,7.214430809
3111,7.214550495
3112,7.214932442
3113,7.214834213
3114,7.214958668
3115,7.214742184
3116,7.214860916
3117,7.214891911
3118,7.214623928
3119,7.214186192
3120,7.214053631
3121,7.214417934
3122,7.214660645
3123,7.214490891
3124,7.214501858
3125,7.214404106
3126,7.214747906
3127,7.214434624
3128,7.214373589
3129,7.214413166
3130,7.214509964
3131,7.214995384
3132,7.214466095
3133,7.214528084
3134,7.214382172
3135,7.214692593
3136,7.214997768
3137,7.214552402
3138,7.21428299
3139,7.214431286
3140,7.214485645
3141,7.214653492
3142,7.214877129
3143,7.214549065
3144,7.214357853
3145,7.214653492
3146,7.215014935
3147,7.214717865
3148,7.214460373
3149,7.214348793
3150,7.214413643
3151,7.214617729
3152,7.2146945
3153,7.214258671
3154,7.214862823
3155,7.214495182
3156,7.214404583
3157,7.214488029
3158,7.214608669
3159,7.21468401
3160,7.215022087
3161,7.21473217
3162,7.214170456
3163,7.214360237
3164,7.214244366
3165,7.214437485
3166,7.213998318
3167,7.214080811
3168,7.214332104
3169,7.21428299
3170,7.214746952
3171,7.214626312
3172,7.214735508
3173,7.214830399
3174,7.214553356
3175,7.214463234
3176,7.214605808
3177,7.214979172
3178,7.215134621
3179,7.214867592
3180,7.214394093
3181,7.214103699
3182,7.214286327
3183,7.214401245
3184,7.214391232
3185,7.214724541
3186,7.214923382
3187,7.214456081
3188,7.21434927
3189,7.214108944
3190,7.214102745
3191,7.214732647
3192,7.214442253
3193,7.214765072
3194,7.214487076
3195,7.214443684
3196,7.214529037
3197,7.214417934
3198,7.214701653
3199,7.214420319
3200,7.214452744
3201,7.214226723
3202,7.214154243
3203,7.214724064
3204,7.2141366
3205,7.213781357
3206,7.213348389
3207,7.213600636
3208,7.214403629
3209,7.214566708
3210,7.213906288
3211,7.213778019
3212,7.214310169
3213,7.213990688
3214,7.213953018
3215,7.214477539
3216,7.214764595
3217,7.214365005
3218,7.214165688
3219,7.214010715
3220,7.214209557
3221,7.214372635
3222,7.214439392
3223,7.214076996
3224,7.21394968
3225,7.214025021
3226,7.214046001
3227,7.214310169
3228,7.214091778
3229,7.213963985
3230,7.214406013
3231,7.213795662
3232,7.213674545
3233,7.214356899
3234,7.214298725
3235,7.213820934
3236,7.213958263
3237,7.21452713
3238,7.214778423
3239,7.214305878
3240,7.21410656
3241,7.214389324
3242,7.214868546
3243,7.214232922
3244,7.213725567
3245,7.214099407
3246,7.214534283
3247,7.214707375
3248,7.214367867
3249,7.214492798
3250,7.214533806
3251,7.214158535
3252,7.214207172
3253,7.214352131
3254,7.214035511
3255,7.214112759
3256,7.214452744
3257,7.214330673
3258,7.214163303
3259,7.214557648
3260,7.21439743
3261,7.214491844
3262,7.214249611
3263,7.214452267
3264,7.214240551
3265,7.214710712
3266,7.214268208
3267,7.214678288
3268,7.214635849
3269,7.214583874
3270,7.213920116
3271,7.214037418
3272,7.214384079
3273,7.214600086
3274,7.214308739
3275,7.214035034
3276,7.214254379
3277,7.214583397
3278,7.214974403
3279,7.214041233
3280,7.213513851
3281,7.213691711
3282,7.214283466
3283,7.214304924
3284,7.214236736
3285,7.214102745
3286,7.214407921
3287,7.214267254
3288,7.214352608
3289,7.214657784
3290,7.214478016
3291,7.214272976
3292,7.214643002
3293,7.214478493
3294,7.214134216
3295,7.213797569
3296,7.213785648
3297,7.214332581
3298,7.21425581
3299,7.214019775
3300,7.214543819
3301,7.214618206
3302,7.214692593
3303,7.214690208
3304,7.214655399
3305,7.214632034
3306,7.214348316
3307,7.214251995
3308,7.214490414
3309,7.213837624
3310,7.213653088
3311,7.21355772
3312,7.214025974
3313,7.213879585
3314,7.214035511
3315,7.214039326
3316,7.214434624
3317,7.214623928
3318,7.213880539
3319,7.213668823
3320,7.213675022
3321,7.214035034
3322,7.214962959
3323,7.214307785
3324,7.214308739
3325,7.214485168
3326,7.214455605
3327,7.214028358
3328,7.214002609
3329,7.213864326
3330,7.214290619
3331,7.214896679
3332,7.214850426
3333,7.214698792
3334,7.214497089
3335,7.214743614
3336,7.214548111
3337,7.214581966
3338,7.21416378
3339,7.213980198
3340,7.214266777
3341,7.21478653
3342,7.214543343
3343,7.214473724
3344,7.214712143
3345,7.214757442
3346,7.214488983
3347,7.21433115
3348,7.214244843
3349,7.214237213
3350,7.214441299
3351,7.214639664
3352,7.214586735
3353,7.214238167
3354,7.214160442
3355,7.214709282
3356,7.214882851
3357,7.214693069
3358,7.21441412
3359,7.214262962
3360,7.214459896
3361,7.214365959
3362,7.214383125
3363,7.214422703
3364,7.214164734
3365,7.214470863
3366,7.21462965
3367,7.213961124
3368,7.213976383
3369,7.214193821
3370,7.214520454
3371,7.214670658
3372,7.214771271
3373,7.214199543
3374,7.214408398
3375,7.214809895
3376,7.214571953
3377,7.214469433
3378,7.213790417
3379,7.213811398
3380,7.214495659
3381,7.214396954
3382,7.214492798
3383,7.21491003
3384,7.214745045
3385,7.214634895
3386,7.214680672
3387,7.214474678
3388,7.214360237
3389,7.2144804
3390,7.214362621
3391,7.214437485
3392,7.214659691
3393,7.214539528
3394,7.214055061
3395,7.214006901
3396,7.214232922
3397,7.214338303
3398,7.214260578
3399,7.21463871
3400,7.214954853
3401,7.21475029
3402,7.21487093
3403,7.214753151
3404,7.214707851
3405,7.214814186
3406,7.214758396
3407,7.214856148
3408,7.214606762
3409,7.21457243
3410,7.214333057
3411,7.214113712
3412,7.21456337
3413,7.214599609
3414,7.214621067
3415,7.214998245
3416,7.21485424
3417,7.214878082
3418,7.214364529
3419,7.214100361
3420,7.214596748
3421,7.214242935
3422,7.213997841
3423,7.214015484
3424,7.21475172
3425,7.214745998
3426,7.214290142
3427,7.214137554
3428,7.2143507
3429,7.214930534
3430,7.21416235
3431,7.213858128
3432,7.214313507
3433,7.213930607
3434,7.214046478
3435,7.214559555
3436,7.214385509
3437,7.214865208
3438,7.2149086
3439,7.214549541
3440,7.214422703
3441,7.213686466
3442,7.213764191
3443,7.214045525
3444,7.214437962
3445,7.214931011
3446,7.214579105
3447,7.213857651
3448,7.213712692
3449,7.214244366
3450,7.214569569
3451,7.214658737
3452,7.214399815
3453,7.214173794
3454,7.214344501
3455,7.214563847
3456,7.214601994
3457,7.214687347
3458,7.214232445
3459,7.214220047
3460,7.214503765
3461,7.2146492
3462,7.214798927
3463,7.214365005
3464,7.214313984
3465,7.214523315
3466,7.214392185
3467,7.214633942
3468,7.214812756
3469,7.214429855
3470,7.214321136
3471,7.214457035
3472,7.214275837
3473,7.214702129
3474,7.214499474
3475,7.214490414
3476,7.214454651
3477,7.214497089
3478,7.214763165
3479,7.214470863
3480,7.214664936
3481,7.214526176
3482,7.214820862
3483,7.21467495
3484,7.214709282
3485,7.214841843
3486,7.214983463
3487,7.215046406
3488,7.214968204
3489,7.214771748
3490,7.214885235
3491,7.214331627
3492,7.214335918
3493,7.214744091
3494,7.214522362
3495,7.214646339
3496,7.214790344
3497,7.214860439
3498,7.21471262
3499,7.214856625
3500,7.214909077
3501,7.214789867
3502,7.214573383
3503,7.214736938
3504,7.215228081
3505,7.214686394
3506,7.214437008
3507,7.214465141
3508,7.214946747
3509,7.214998245
3510,7.214571476
3511,7.214328289
3512,7.214690685
3513,7.215036869
3514,7.214920998
3515,7.214356899
3516,7.214195251
3517,7.214643002
3518,7.215041637
3519,7.214890957
3520,7.214806557
3521,7.214646816
3522,7.214692116
3523,7.215103149
3524,7.214725018
3525,7.214663506
3526,7.214389324
3527,7.214587688
3528,7.214627266
3529,7.214639187
3530,7.214802742
3531,7.215110302
3532,7.21455431
3533,7.214443207
3534,7.214699268
3535,7.214678288
3536,7.215065956
3537,7.21447134
3538,7.21425581
3539,7.214702129
3540,7.215202808
3541,7.214976788
3542,7.214817047
3543,7.21488905
3544,7.214727402
3545,7.215017319
3546,7.21448946
3547,7.214306831
3548,7.214606285
3549,7.214492798
3550,7.214440823
3551,7.214521408
3552,7.214458466
3553,7.215023041
3554,7.214338779
3555,7.214233398
3556,7.21475029
3557,7.214937687
3558,7.214993477
3559,7.214677811
3560,7.214913368
3561,7.215036392
3562,7.214746475
3563,7.214753151
3564,7.214772224
3565,7.214882374
3566,7.214497566
3567,7.214941502
3568,7.214470863
3569,7.21438694
3570,7.214738369
3571,7.214703083
3572,7.214931965
3573,7.214622974
3574,7.214524269
3575,7.214578152
3576,7.215092659
3577,7.214687347
3578,7.214729309
3579,7.214687347
3580,7.214969158
3581,7.214939594
3582,7.214698315
3583,7.214681149
3584,7.214630127
3585,7.214515686
3586,7.214852333
3587,7.214819431
3588,7.215102673
3589,7.214533329
3590,7.214586258
3591,7.214490414
3592,7.2148633
3593,7.214839935
3594,7.214506149
3595,7.214215279
3596,7.214681625
3597,7.214719296
3598,7.214615822
3599,7.214741707
3600,7.214501381
3601,7.214175701
3602,7.214687347
3603,7.214916706
3604,7.214479923
3605,7.214378834
3606,7.214714527
3607,7.214993954
3608,7.214708328
3609,7.214363575
3610,7.214716911
3611,7.214510441
3612,7.214748859
3613,7.214839935
3614,7.214428902
3615,7.214146137
3616,7.214383602
3617,7.214752674
3618,7.214832783
3619,7.214984894
3620,7.214550018
3621,7.214317799
3622,7.214770794
3623,7.21456337
3624,7.214287281
3625,7.214370728
3626,7.214138031
3627,7.21425581
3628,7.214487553
3629,7.214301109
3630,7.214155197
3631,7.214373589
3632,7.214484215
3633,7.214343071
3634,7.213922024
3635,7.214168072
3636,7.214363098
3637,7.213952541
3638,7.214140892
3639,7.214484692
3640,7.214728832
3641,7.214175701
3642,7.213693142
3643,7.213977814
3644,7.214818954
3645,7.215001583
3646,7.214757919
3647,7.214550018
3648,7.21446228
3649,7.214682579
3650,7.214646339
3651,7.21421957
3652,7.214312553
3653,7.214595318
3654,7.214663029
3655,7.214417934
3656,7.214286804
3657,7.214457989
3658,7.214612007
3659,7.214638233
3660,7.214107513
3661,7.213981152
3662,7.214138508
3663,7.214680195
3664,7.21479845
3665,7.214529037
3666,7.214437962
3667,7.214358807
3668,7.21454525
3669,7.214398384
3670,7.214483738
3671,7.214310646
3672,7.214636803
3673,7.214675426
3674,7.214249611
3675,7.214037895
3676,7.214277744
3677,7.214129448
3678,7.214205742
3679,7.214352608
3680,7.213446617
3681,7.212997913
3682,7.213480473
3683,7.213600636
3684,7.213715553
3685,7.21407938
3686,7.214669704
3687,7.214550972
3688,7.214766026
3689,7.214998245
3690,7.214886189
3691,7.214191437
3692,7.214130878
3693,7.214459896
3694,7.214439392
3695,7.214680195
3696,7.214426041
3697,7.214410305
3698,7.214111805
3699,7.214193821
3700,7.213997364
3701,7.21408844
3702,7.214343071
3703,7.214550018
3704,7.214566708
3705,7.21443367
3706,7.214279652
3707,7.213750362
3708,7.213632584
3709,7.213805676
3710,7.214143276
3711,7.214298725
3712,7.214018345
3713,7.213845253
3714,7.214396954
3715,7.21429348
3716,7.214314938
3717,7.214679718
3718,7.214574337
3719,7.214345455
3720,7.214794159
3721,7.214832783
3722,7.214701653
3723,7.214859962
3724,7.214594364
3725,7.214580536
3726,7.214497089
3727,7.214625835
3728,7.214636803
3729,7.214614868
3730,7.214401245
3731,7.214549065
3732,7.21463728
3733,7.214533806
3734,7.214359283
3735,7.214394093
3736,7.214551449
3737,7.214688301
3738,7.214768887
3739,7.21475935
3740,7.214176178
3741,7.214457989
3742,7.214426994
3743,7.21435833
3744,7.214570999
3745,7.214519978
3746,7.214693069
3747,7.214568138
3748,7.214241505
3749,7.214297295
3750,7.214567184
3751,7.214529037
3752,7.214454651
3753,7.214675903
3754,7.214708805
3755,7.21486187
3756,7.2142663
3757,7.214212894
3758,7.21420145
3759,7.214771271
3760,7.214558601
3761,7.214239597
3762,7.21460104
3763,7.214148045
3764,7.214109421
3765,7.214270592
3766,7.214404106
3767,7.214048386
3768,7.214009762
3769,7.214138985
3770,7.213913441
3771,7.213675976
3772,7.214148521
3773,7.214413166
3774,7.213807106
3775,7.213775635
3776,7.214195251
3777,7.214880466
3778,7.214819908
3779,7.214361668
3780,7.214118004
3781,7.214546204
3782,7.21456337
3783,7.214540958
3784,7.21437788
3785,7.214329243
3786,7.214444637
3787,7.214472771
3788,7.214315891
3789,7.214530468
3790,7.214732647
3791,7.214796543
3792,7.214201927
3793,7.214130878
3794,7.214408398
3795,7.214550495
3796,7.214143753
3797,7.214426994
3798,7.214362621
3799,7.214727879
3800,7.214235783
3801,7.214097023
3802,7.214067459
3803,7.214553833
3804,7.214848518
3805,7.214764595
3806,7.214292526
3807,7.214587212
3808,7.214970589
3809,7.214401245
3810,7.214616776
3811,7.214640617
3812,7.214750767
3813,7.214243412
3814,7.214082718
3815,7.214403152
3816,7.214251518
3817,7.214223385
3818,7.214563847
3819,7.214916706
3820,7.214562893
3821,7.214804173
3822,7.21464777
3823,7.214505196
3824,7.214301109
3825,7.214393139
3826,7.214825153
3827,7.214821339
3828,7.214269161
3829,7.214148998
3830,7.214325905
3831,7.214156151
3832,7.214169502
3833,7.214397907
3834,7.213320732
3835,7.213176727
3836,7.213420391
3837,7.214254379
3838,7.214767933
3839,7.213862896
3840,7.21360302
3841,7.213943958
3842,7.214118004
3843,7.214532852
3844,7.214753151
3845,7.214184284
3846,7.214005947
3847,7.2147789
3848,7.214584351
3849,7.214274406
3850,7.213905334
3851,7.213933468
3852,7.214383602
3853,7.213745594
3854,7.213678837
3855,7.212792397
3856,7.212852955
3857,7.21377182
3858,7.214389324
3859,7.214361668
3860,7.214067936
3861,7.213553905
3862,7.213452339
3863,7.214108467
3864,7.214148045
3865,7.214206219
3866,7.2141819
3867,7.213739872
3868,7.213775158
3869,7.214080334
3870,7.213894367
3871,7.21421957
3872,7.214329243
3873,7.214000702
3874,7.213706017
3875,7.214184284
3876,7.213969231
3877,7.213653088
3878,7.213697433
3879,7.213890553
3880,7.213533878
3881,7.213491917
3882,7.213981628
3883,7.213607788
3884,7.213654995
3885,7.213816643
3886,7.214049816
3887,7.213397503
3888,7.213291645
3889,7.213502407
3890,7.214127064
3891,7.214419365
3892,7.214097023
3893,7.213817596
3894,7.21389246
3895,7.214262486
3896,7.213979244
3897,7.214280128
3898,7.213394165
3899,7.213053226
3900,7.213869572
3901,7.213956356
3902,7.213908672
3903,7.213646412
3904,7.213834763
3905,7.213475704
3906,7.213922977
3907,7.214231968
3908,7.214205742
3909,7.213863373
3910,7.214044571
3911,7.214391232
3912,7.214680195
3913,7.213923931
3914,7.213516712
3915,7.213806629
3916,7.214285374
3917,7.21405077
3918,7.214226723
3919,7.213999748
3920,7.213849545
3921,7.2140975
3922,7.214300632
3923,7.21470499
3924,7.214693069
3925,7.214276314
3926,7.214138508
3927,7.214457035
3928,7.214437485
3929,7.21457386
3930,7.214441299
3931,7.214249134
3932,7.214193821
3933,7.214373589
3934,7.214324951
3935,7.214270115
3936,7.214117527
3937,7.214380741
3938,7.213750839
3939,7.213830948
3940,7.214587212
3941,7.214783192
3942,7.214374065
3943,7.213960171
3944,7.214103222
3945,7.214118958
3946,7.213536263
3947,7.213694572
3948,7.214298248
3949,7.21468544
3950,7.21431303
3951,7.214283943
3952,7.21407795
3953,7.214354038
3954,7.21457243
3955,7.214402199
3956,7.214457035
3957,7.21458149
3958,7.214618683
3959,7.214677334
3960,7.21488142
3961,7.214565277
3962,7.214074612
3963,7.214240551
3964,7.214740753
3965,7.215001106
3966,7.214891911
3967,7.214615345
3968,7.214788914
3969,7.215084553
3970,7.214938641
3971,7.214883804
3972,7.215013504
3973,7.215009689
3974,7.214437962
3975,7.214277744
3976,7.21482563
3977,7.214679718
3978,7.214603901
3979,7.214779377
3980,7.214992523
3981,7.214525223
3982,7.21475172
3983,7.215099812
3984,7.215034962
3985,7.21437788
3986,7.214304447
3987,7.214174271
3988,7.214540482
3989,7.214892387
3990,7.21489954
3991,7.214752197
3992,7.214923382
3993,7.215133667
3994,7.214544296
3995,7.214188099
3996,7.214347839
3997,7.214745045
3998,7.21487236
3999,7.214921474
4000,7.214775562
4001,7.214803219
4002,7.214664459
4003,7.214468479
4004,7.214479923
4005,7.214884758
4006,7.214836121
4007,7.214709282
4008,7.214687824
4009,7.214848042
4010,7.214711189
4011,7.214857578
4012,7.214694023
4013,7.21440649
4014,7.214571476
4015,7.214807034
4016,7.21458292
4017,7.214269638
4018,7.214454651
4019,7.214318275
4020,7.214373112
4021,7.214722633
4022,7.214231491
4023,7.214169979
4024,7.214531422
4025,7.214105606
4026,7.213923931
4027,7.214249611
4028,7.214304924
4029,7.214357853
4030,7.214814186
4031,7.214599133
4032,7.214239597
4033,7.214913845
4034,7.214827061
4035,7.214586258
4036,7.214678288
4037,7.21484375
4038,7.214710712
4039,7.21488905
4040,7.214612007
4041,7.214542389
4042,7.214718819
4043,7.214802742
4044,7.214461327
4045,7.214270592
4046,7.214632988
4047,7.214772701
4048,7.214336395
4049,7.214535713
4050,7.214337826
4051,7.214682579
4052,7.214632511
4053,7.214644909
4054,7.21432209
4055,7.214447498
4056,7.21462059
4057,7.214672565
4058,7.214383125
4059,7.214467049
4060,7.21467638
4061,7.214787483
4062,7.214488983
4063,7.214466095
4064,7.214850903
4065,7.214482784
4066,7.214675903
4067,7.214396
4068,7.214491367
4069,7.214406013
4070,7.214677334
4071,7.214369297
4072,7.214594364
4073,7.214704037
4074,7.214639664
4075,7.215108395
4076,7.214879513
4077,7.214743137
4078,7.21483326
4079,7.214808464
4080,7.214682102
4081,7.214726448
4082,7.214915276
4083,7.215039253
4084,7.214823246
4085,7.214862823
4086,7.214754581
4087,7.214702606
4088,7.214613438
4089,7.214819431
4090,7.214878082
4091,7.215242863
4092,7.214590549
4093,7.214525223
4094,7.214604855
4095,7.214632988
4096,7.215193748
4097,7.214381218
4098,7.214312077
4099,7.214735031
4100,7.214773178
4101,7.214991093
4102,7.215164185
4103,7.214761257
4104,7.214511871
4105,7.214361191
4106,7.215033054
4107,7.215069294
4108,7.214797497
4109,7.21476078
4110,7.214813232
4111,7.214849949
4112,7.214515686
4113,7.214344501
4114,7.214171886
4115,7.214810371
4116,7.214572906
4117,7.215058804
4118,7.21472168
4119,7.214857578
4120,7.214385033
4121,7.214337349
4122,7.214680672
4123,7.21459341
4124,7.214361191
4125,7.213973999
4126,7.214134693
4127,7.214489937
4128,7.214538574
4129,7.214447498
4130,7.214334011
4131,7.214314461
4132,7.214304447
4133,7.214879513
4134,7.214782238
4135,7.214660645
4136,7.214912415
4137,7.214898586
4138,7.214094162
4139,7.213722229
4140,7.214065075
4141,7.21429348
4142,7.21449995
4143,7.214735985
4144,7.214524746
4145,7.214578629
4146,7.214357853
4147,7.214670181
4148,7.214978218
4149,7.214822292
4150,7.214574814
4151,7.214977264
4152,7.214808464
4153,7.214803219
4154,7.21463871
4155,7.21478653
4156,7.214726925
4157,7.214310646
4158,7.2141366
4159,7.214496136
4160,7.214569569
4161,7.214640141
4162,7.215044022
4163,7.214902401
4164,7.214996338
4165,7.214470863
4166,7.214563847
4167,7.214271545
4168,7.214623928
4169,7.214522362
4170,7.214363098
4171,7.214770317
4172,7.214390278
4173,7.214336872
4174,7.214159012
4175,7.21453619
4176,7.214880943
4177,7.213835239
4178,7.213392735
4179,7.214069843
4180,7.214315891
4181,7.214020729
4182,7.21442318
4183,7.214308262
4184,7.213818073
4185,7.213860989
4186,7.214488983
4187,7.214798927
4188,7.21433115
4189,7.213665485
4190,7.213791847
4191,7.214180946
4192,7.214356899
4193,7.214414597
4194,7.214276314
4195,7.214823723
4196,7.214619637
4197,7.214327335
4198,7.214550972
4199,7.214903831
4200,7.214417934
4201,7.214194298
4202,7.214186668
4203,7.21487093
4204,7.214632511
4205,7.21459198
4206,7.214968204
4207,7.214398861
4208,7.214311123
4209,7.214318752
4210,7.214566708
4211,7.214577198
4212,7.214218616
4213,7.214651585
4214,7.214702606
4215,7.214940071
4216,7.214705467
4217,7.214656353
4218,7.214649677
4219,7.214661121
4220,7.214855194
4221,7.214780331
4222,7.214920998
4223,7.214686394
4224,7.214423656
4225,7.214708805
4226,7.214657784
4227,7.214591026
4228,7.214912891
4229,7.214819908
4230,7.214951515
4231,7.215148926
4232,7.214962006
4233,7.214793682
4234,7.214847565
4235,7.214884281
4236,7.215096951
4237,7.214769363
4238,7.214768887
4239,7.214760303
4240,7.214676857
4241,7.214947224
4242,7.214916229
4243,7.215016365
4244,7.214570045
4245,7.214603901
4246,7.214707375
4247,7.214215755
4248,7.214342117
4249,7.214416981
4250,7.214261532
4251,7.214802265
4252,7.214781761
4253,7.214654446
4254,7.215039253
4255,7.214597702
4256,7.214605808
4257,7.214688778
4258,7.214818001
4259,7.215051174
4260,7.214942455
4261,7.214343548
4262,7.214393616
4263,7.214762688
4264,7.214699745
4265,7.214761257
4266,7.214746475
4267,7.214515686
4268,7.21462965
4269,7.214272976
4270,7.214706421
4271,7.214913845
4272,7.214847088
4273,7.214524746
4274,7.214714527
4275,7.214596272
4276,7.214580059
4277,7.214994907
4278,7.213806629
4279,7.213617325
4280,7.214215755
4281,7.214682102
4282,7.214489937
4283,7.214726925
4284,7.21479702
4285,7.214322567
4286,7.213878155
4287,7.214441299
4288,7.214563847
4289,7.214518547
4290,7.214261055
4291,7.214122295
4292,7.214283466
4293,7.214363575
4294,7.214650154
4295,7.213876724
4296,7.213849545
4297,7.213926792
4298,7.214186668
4299,7.21442461
4300,7.214354038
4301,7.214141846
4302,7.213821888
4303,7.213825226
4304,7.214416981
4305,7.214573383
4306,7.214128494
4307,7.214438915
4308,7.214515209
4309,7.213923931
4310,7.213942528
4311,7.214033127
4312,7.21441555
4313,7.214490891
4314,7.214312553
4315,7.2145257
4316,7.214419842
4317,7.214575291
4318,7.214451313
4319,7.214342594
4320,7.214560032
4321,7.214018822
4322,7.214010239
4323,7.214034081
4324,7.214327812
4325,7.21464777
4326,7.214394093
4327,7.214375496
4328,7.214727879
4329,7.214225292
4330,7.214297771
4331,7.214448929
4332,7.214601517
4333,7.214571953
4334,7.214146137
4335,7.214192867
4336,7.214649677
4337,7.214732647
4338,7.214770317
4339,7.214375973
4340,7.21466589
4341,7.214022636
4342,7.213900089
4343,7.21397686
4344,7.214463711
4345,7.214726925
4346,7.214678288
4347,7.214604855
4348,7.214688778
4349,7.21429491
4350,7.214286327
4351,7.21410656
4352,7.213522434
4353,7.213833332
4354,7.213860512
4355,7.21431303
4356,7.214124203
4357,7.213882923
4358,7.213890553
4359,7.21463728
4360,7.214325428
4361,7.213969707
4362,7.213983059
4363,7.213846684
4364,7.214102745
4365,7.21393013
4366,7.213443756
4367,7.213377476
4368,7.213780403
4369,7.214047909
4370,7.214188576
4371,7.213624001
4372,7.213630676
4373,7.213752747
4374,7.213973522
4375,7.214843273
4376,7.215056896
4377,7.214700222
4378,7.214425087
4379,7.214661598
4380,7.214673042
4381,7.214437008
4382,7.214581966
4383,7.214692116
4384,7.214517117
4385,7.214665413
4386,7.214463711
4387,7.214290142
4388,7.214354515
4389,7.214467049
4390,7.214458466
4391,7.214574337
4392,7.214344501
4393,7.214309216
4394,7.214273453
4395,7.214618683
4396,7.214791298
4397,7.21439743
4398,7.21427393
4399,7.214641094
4400,7.214469433
4401,7.214366436
4402,7.214380264
4403,7.214273453
4404,7.214740753
4405,7.214859962
4406,7.214427471
4407,7.214377403
4408,7.214484692
4409,7.215040207
4410,7.214848042
4411,7.214886665
4412,7.214624405
4413,7.214662075
4414,7.21434927
4415,7.214012146
4416,7.214346409
4417,7.214346886
4418,7.214428425
4419,7.214342594
4420,7.214652538
4421,7.214617252
4422,7.214647293
4423,7.214554787
4424,7.214324951
4425,7.214528084
4426,7.21451807
4427,7.214663982
4428,7.214130402
4429,7.214004993
4430,7.214539528
4431,7.214512825
4432,7.21408844
4433,7.214111328
4434,7.214169979
4435,7.214164257
4436,7.214473724
4437,7.214819908
4438,7.214954376
4439,7.214416981
4440,7.214187622
4441,7.214108467
4442,7.214762688
4443,7.214188099
4444,7.214268684
4445,7.214242935
4446,7.213905811
4447,7.214120865
4448,7.214256287
4449,7.214475632
4450,7.214724064
4451,7.214662075
4452,7.214029312
4453,7.214030266
4454,7.214342594
4455,7.214280605
4456,7.214683056
4457,7.214202404
4458,7.214056015
4459,7.214464188
4460,7.214122295
4461,7.21405983
4462,7.214357376
4463,7.214767456
4464,7.21461916
4465,7.214425087
4466,7.214675426
4467,7.214854717
4468,7.214523315
4469,7.214324474
4470,7.21460247
4471,7.214388847
4472,7.214129448
4473,7.214307785
4474,7.214565754
4475,7.214409828
4476,7.214655399
4477,7.21445179
4478,7.214737892
4479,7.214478016
4480,7.214675426
4481,7.214131832
4482,7.213913918
4483,7.21435833
4484,7.214319229
4485,7.214265823
4486,7.21413517
4487,7.213962555
4488,7.214215755
4489,7.214412689
4490,7.21400404
4491,7.213682175
4492,7.213728905
4493,7.213997364
4494,7.214746475
4495,7.214618206
4496,7.21432066
4497,7.214286327
4498,7.214517593
4499,7.214506149
4500,7.214350224
4501,7.2140975
4502,7.214231491
4503,7.214673519
4504,7.214783192
4505,7.21490097
4506,7.214655876
4507,7.214430809
4508,7.214171886
4509,7.214512825
4510,7.21414423
4511,7.214114666
4512,7.214452744
4513,7.214531898
4514,7.21441412
4515,7.214384079
4516,7.213906765
4517,7.214221001
4518,7.214261055
4519,7.214351654
4520,7.214171886
4521,7.214357376
4522,7.214353085
4523,7.21420145
4524,7.214089394
4525,7.214522362
4526,7.214311123
4527,7.214903355
4528,7.214708805
4529,7.214501381
4530,7.21487093
4531,7.215054035
4532,7.214992046
4533,7.214580059
4534,7.214324951
4535,7.214504242
4536,7.214457512
4537,7.21460104
4538,7.214736938
4539,7.214409351
4540,7.21447897
4541,7.214553833
4542,7.214808464
4543,7.214801788
4544,7.214893818
4545,7.214895725
4546,7.215006828
4547,7.214574337
4548,7.214654922
4549,7.214530945
4550,7.214601517
4551,7.215045452
4552,7.215203285
4553,7.214584351
4554,7.214675426
4555,7.214439869
4556,7.214260101
4557,7.214699745
4558,7.214200974
4559,7.214088917
4560,7.214484692
4561,7.214747429
4562,7.214143276
4563,7.214151382
4564,7.213939667
4565,7.214438915
4566,7.214529514
4567,7.214229584
4568,7.21416235
4569,7.214202404
4570,7.214543343
4571,7.214529514
4572,7.214648724
4573,7.214691639
4574,7.214572906
4575,7.215013504
4576,7.21472311
4577,7.214723587
4578,7.214558125
4579,7.214764118
4580,7.215016842
4581,7.215062141
4582,7.214839935
4583,7.214919567
4584,7.214779377
4585,7.214508057
4586,7.214855194
4587,7.214530945
4588,7.214718342
4589,7.214515686
4590,7.214258194
4591,7.21445322
4592,7.214894295
4593,7.214612484
4594,7.214722633
4595,7.213813782
4596,7.213318348
4597,7.213565826
4598,7.214404583
4599,7.214793205
4600,7.214459419
4601,7.214384079
4602,7.213926315
4603,7.213876247
4604,7.21436882
4605,7.214348793
4606,7.214369774
4607,7.214437485
4608,7.214151859
4609,7.21424675
4610,7.214427948
4611,7.214852333
4612,7.214437962
4613,7.213718414
4614,7.213597298
4615,7.213732243
4616,7.214550018
4617,7.214589596
4618,7.21426487
4619,7.214543819
4620,7.214666367
4621,7.214471817
4622,7.213918209
4623,7.214030743
4624,7.214427471
4625,7.21440649
4626,7.214443684
4627,7.214809895
4628,7.21463871
4629,7.21447134
4630,7.214272499
4631,7.214563847
4632,7.21476984
4633,7.214301109
4634,7.213353634
4635,7.213502407
4636,7.214724541
4637,7.214222908
4638,7.214146614
4639,7.214196682
4640,7.214044571
4641,7.214324474
4642,7.214652061
4643,7.213701725
4644,7.213814735
4645,7.214080334
4646,7.214081287
4647,7.21427393
4648,7.21476984
4649,7.214153767
4650,7.21429491
4651,7.214205265
4652,7.214459896
4653,7.214578629
4654,7.214667797
4655,7.214724541
4656,7.215038776
4657,7.214568615
4658,7.214246273
4659,7.21420908
4660,7.214452267
4661,7.214550018
4662,7.214324474
4663,7.213849545
4664,7.213934422
4665,7.214385033
4666,7.214993954
4667,7.214573383
4668,7.214512825
4669,7.214495659
4670,7.214903355
4671,7.214783192
4672,7.214856148
4673,7.214636326
4674,7.214168072
4675,7.21438694
4676,7.214520454
4677,7.214882374
4678,7.214635372
4679,7.214397907
4680,7.214727879
4681,7.215088844
4682,7.214821339
4683,7.21491909
4684,7.214599609
4685,7.214557648
4686,7.214484692
4687,7.214319229
4688,7.214657784
4689,7.213782787
4690,7.213646412
4691,7.213828564
4692,7.214088917
4693,7.213905811
4694,7.214140892
4695,7.214218616
4696,7.214585781
4697,7.21467638
4698,7.214061737
4699,7.213907242
4700,7.214333534
4701,7.214541435
4702,7.214556694
4703,7.214461327
4704,7.214430809
4705,7.214614868
4706,7.214631557
4707,7.214449883
4708,7.214613914
4709,7.215063095
4710,7.214773178
4711,7.214544296
4712,7.214694023
4713,7.214745998
4714,7.214871407
4715,7.214718342
4716,7.214489937
4717,7.214706898
4718,7.214668274
4719,7.214354515
4720,7.214076996
4721,7.214378357
4722,7.215072632
4723,7.214322567
4724,7.214217663
4725,7.214542389
4726,7.214624882
4727,7.214678288
4728,7.214711189
4729,7.214593887
4730,7.214490891
4731,7.214270115
4732,7.2146945
4733,7.214775085
4734,7.214694977
4735,7.214889526
4736,7.214772224
4737,7.214950562
4738,7.214539051
4739,7.214606762
4740,7.214634895
4741,7.214933872
4742,7.214375019
4743,7.214129448
4744,7.214337826
4745,7.214513779
4746,7.214710712
4747,7.214496613
4748,7.214635849
4749,7.214957237
4750,7.214537621
4751,7.214646816
4752,7.214502811
4753,7.214909554
4754,7.21436882
4755,7.213985443
4756,7.214170456
4757,7.214129925
4758,7.214295864
4759,7.213769913
4760,7.213746071
4761,7.214505672
4762,7.214145184
4763,7.214194298
4764,7.214189529
4765,7.21434927
4766,7.214892864
4767,7.214366436
4768,7.21405983
4769,7.214176178
4770,7.214364052
4771,7.214330196
4772,7.214635372
4773,7.214186668
4774,7.213484287
4775,7.213543892
4776,7.214219093
4777,7.21478653
4778,7.214774609
4779,7.21440649
4780,7.213828564
4781,7.214037418
4782,7.21423912
4783,7.214450359
4784,7.214457989
4785,7.214530945
4786,7.214191914
4787,7.214346886
4788,7.214519978
4789,7.214991093
4790,7.21444273
4791,7.214341164
4792,7.214247227
4793,7.214514256
4794,7.214855194
4795,7.21457243
4796,7.214193344
4797,7.214226246
4798,7.214505672
4799,7.214880466
4800,7.214792728
4801,7.214726925
4802,7.214756012
4803,7.214820385
4804,7.214986324
4805,7.21471405
4806,7.214684963
4807,7.21457243
4808,7.214851856
4809,7.21505928
4810,7.2146101
4811,7.214487076
4812,7.214571476
4813,7.214860439
4814,7.21449852
4815,7.214356899
4816,7.214656353
4817,7.214265347
4818,7.214407444
4819,7.214083672
4820,7.214285851
4821,7.214578152
4822,7.214628696
4823,7.215087414
4824,7.214702129
4825,7.214450836
4826,7.214882851
4827,7.21500349
4828,7.214479446
4829,7.214626789
4830,7.214898109
4831,7.214774609
4832,7.214725971
4833,7.214497566
4834,7.214659214
4835,7.214402676
4836,7.21463728
4837,7.213970184
4838,7.213437557
4839,7.213456154
4840,7.214185238
4841,7.213837147
4842,7.21347332
4843,7.213922977
4844,7.214717865
4845,7.214356899
4846,7.214467049
4847,7.21449852
4848,7.21478796
4849,7.214955807
4850,7.214910507
4851,7.214916706
4852,7.214589596
4853,7.21489954
4854,7.215031624
4855,7.215019226
4856,7.214988708
4857,7.214898586
4858,7.214898109
4859,7.214734554
4860,7.21508646
4861,7.214784622
4862,7.215010643
4863,7.214894772
4864,7.214516163
4865,7.214864254
4866,7.214416027
4867,7.213758945
4868,7.213644505
4869,7.213516235
4870,7.213871956
4871,7.214761257
4872,7.214308739
4873,7.214468479
4874,7.214532375
4875,7.214308262
4876,7.214492321
4877,7.214555264
4878,7.214651585
4879,7.215025902
4880,7.215014458
4881,7.214924812
4882,7.214538097
4883,7.214609146
4884,7.214588642
4885,7.214672089
4886,7.214730263
4887,7.214466572
4888,7.214423656
4889,7.214502811
4890,7.2150774
4891,7.214826107
4892,7.214483738
4893,7.214494228
4894,7.214589596
4895,7.214551926
4896,7.214805603
4897,7.214645863
4898,7.214696884
4899,7.214612961
4900,7.214596272
4901,7.215083599
4902,7.214810848
4903,7.214546204
4904,7.214058399
4905,7.214191437
4906,7.214108944
4907,7.214110374
4908,7.214064121
4909,7.21408987
4910,7.214754581
4911,7.214894772
4912,7.214968204
4913,7.214488029
4914,7.214418411
4915,7.215036869
4916,7.214856625
4917,7.214327812
4918,7.214323997
4919,7.214673519
4920,7.214582443
4921,7.214477062
4922,7.214691639
4923,7.215152264
4924,7.21499157
4925,7.214718342
4926,7.21478796
4927,7.2147789
4928,7.214756012
4929,7.214402199
4930,7.214529991
4931,7.214925289
4932,7.214855671
4933,7.214631081
4934,7.21471405
4935,7.215020657
4936,7.214786053
4937,7.214984417
4938,7.215090275
4939,7.215123177
4940,7.214986324
4941,7.214821815
4942,7.214715004
4943,7.214990616
4944,7.21462822
4945,7.214195728
4946,7.214175701
4947,7.214853287
4948,7.215006351
4949,7.214849949
4950,7.214617729
4951,7.214951038
4952,7.215114594
4953,7.214712143
4954,7.21442318
4955,7.214312553
4956,7.214379787
4957,7.21471405
4958,7.214473724
4959,7.214789391
4960,7.214965343
4961,7.214938164
4962,7.21495533
4963,7.214663029
4964,7.21434021
4965,7.214681625
4966,7.214428425
4967,7.213943958
4968,7.214052677
4969,7.214639187
4970,7.214582443
4971,7.21483326
4972,7.214698315
4973,7.215136528
4974,7.214793205
4975,7.214326382
4976,7.214331627
4977,7.214445114
4978,7.214183807
4979,7.214304924
4980,7.214583874
4981,7.214496136
4982,7.214416504
4983,7.214891911
4984,7.214182377
4985,7.21402216
4986,7.214642525
4987,7.214508057
4988,7.214354515
4989,7.214538097
4990,7.214640617
4991,7.214661598
4992,7.214825153
4993,7.213962078
4994,7.213976383
4995,7.214532375
4996,7.214715004
4997,7.214447021
4998,7.214496136
4999,7.214545727
5000,7.214932919
5001,7.21461153
5002,7.214565277
5003,7.21457386
5004,7.214681149
5005,7.214387417
5006,7.214046001
5007,7.214253902
5008,7.214570999
5009,7.214395046
5010,7.214576721
5011,7.214494228
5012,7.214567184
5013,7.215057373
5014,7.214696884
5015,7.21479845
5016,7.215037346
5017,7.214887619
5018,7.214577198
5019,7.214696884
5020,7.214892387
5021,7.214766026
5022,7.214473724
5023,7.214905739
5024,7.214892387
5025,7.214839935
5026,7.214998245
5027,7.214805603
5028,7.214543819
5029,7.214726925
5030,7.214842796
5031,7.214728832
5032,7.214561939
5033,7.214735985
5034,7.214651585
5035,7.214427471
5036,7.214692116
5037,7.215064049
5038,7.214878082
5039,7.215105057
5040,7.215006828
5041,7.2146945
5042,7.215043545
5043,7.214740753
5044,7.214776993
5045,7.214473248
5046,7.214395046
5047,7.21440506
5048,7.214548111
5049,7.214694977
5050,7.21493578
5051,7.214725494
5052,7.214588642
5053,7.214640617
5054,7.214788914
5055,7.214867592
5056,7.214621067
5057,7.214295387
5058,7.214608669
5059,7.214644909
5060,7.214653015
5061,7.215143204
5062,7.214484692
5063,7.214476109
5064,7.214625835
5065,7.214816093
5066,7.214644432
5067,7.214680672
5068,7.214661121
5069,7.214378357
5070,7.214195728
5071,7.214625835
5072,7.214853287
5073,7.214541912
5074,7.21457243
5075,7.214569092
5076,7.214838028
5077,7.214416504
5078,7.214194298
5079,7.214375496
5080,7.214510441
5081,7.214308262
5082,7.214294434
5083,7.214961052
5084,7.21469593
5085,7.214609623
5086,7.214408875
5087,7.214683533
5088,7.214745045
5089,7.214897156
5090,7.214660168
5091,7.214524269
5092,7.214488983
5093,7.214497089
5094,7.214560509
5095,7.214190006
5096,7.214627743
5097,7.214716911
5098,7.21467638
5099,7.214886189
5100,7.214775085
5101,7.214646816
5102,7.21458149
5103,7.214733601
5104,7.214243412
5105,7.21410656
5106,7.214555264
5107,7.214963913
5108,7.214457035
5109,7.214536667
5110,7.214528084
5111,7.214995861
5112,7.214644432
5113,7.2148242
5114,7.214874268
5115,7.214613438
5116,7.214533329
5117,7.214601517
5118,7.214598656
5119,7.214621544
5120,7.21467495
5121,7.214847565
5122,7.214625359
5123,7.214600086
5124,7.21426487
5125,7.214213848
5126,7.214665413
5127,7.214743614
5128,7.214576244
5129,7.214211464
5130,7.214454174
5131,7.214808464
5132,7.214382172
5133,7.214432716
5134,7.214756966
5135,7.214387894
5136,7.213954926
5137,7.214048862
5138,7.2148633
5139,7.214385509
5140,7.214198589
5141,7.214105606
5142,7.214416027
5143,7.21493578
5144,7.214510918
5145,7.214385509
5146,7.214083672
5147,7.214018822
5148,7.214197636
5149,7.214193821
5150,7.214588642
5151,7.214305878
5152,7.213926315
5153,7.214199066
5154,7.214840412
5155,7.214725494
5156,7.214280128
5157,7.21373415
5158,7.213650703
5159,7.214220524
5160,7.214427471
5161,7.214968204
5162,7.214634418
5163,7.214682102
5164,7.214194775
5165,7.214341164
5166,7.214473248
5167,7.214355469
5168,7.214736938
5169,7.214903831
5170,7.215165615
5171,7.214909077
5172,7.214713573
5173,7.214792252
5174,7.214939594
5175,7.214974403
5176,7.214517593
5177,7.2145257
5178,7.214492798
5179,7.214470387
5180,7.214546204
5181,7.214731693
5182,7.214713097
5183,7.214786053
5184,7.214865208
5185,7.214848995
5186,7.214936256
5187,7.215197086
5188,7.215115547
5189,7.214809895
5190,7.21471262
5191,7.214479923
5192,7.214417934
5193,7.214709759
5194,7.214598179
5195,7.214633942
5196,7.214938641
5197,7.214686394
5198,7.214317799
5199,7.214164257
5200,7.214707375
5201,7.21477747
5202,7.214547157
5203,7.21468401
5204,7.214998245
5205,7.214481354
5206,7.214230061
5207,7.214111805
5208,7.214323521
5209,7.214626312
5210,7.214639187
5211,7.214958191
5212,7.214821339
5213,7.214764118
5214,7.214453697
5215,7.214645863
5216,7.214939117
5217,7.214918613
5218,7.214823723
5219,7.214423656
5220,7.214608192
5221,7.21424818
5222,7.213788033
5223,7.21409893
5224,7.214478016
5225,7.214398861
5226,7.21459198
5227,7.214519501
5228,7.214590073
5229,7.214570999
5230,7.214233875
5231,7.214320183
5232,7.21487999
5233,7.214603901
5234,7.21471262
5235,7.2141819
5236,7.214497566
5237,7.214484215
5238,7.214346886
5239,7.214154243
5240,7.214085102
5241,7.214203358
5242,7.214718819
5243,7.21450758
5244,7.214387417
5245,7.21402359
5246,7.214509964
5247,7.214291096
5248,7.214121342
5249,7.214477539
5250,7.214485168
5251,7.214297771
5252,7.214225292
5253,7.214807034
5254,7.214578629
5255,7.214155674
5256,7.213749409
5257,7.213933945
5258,7.214112282
5259,7.214653492
5260,7.214661598
5261,7.214864254
5262,7.214289188
5263,7.214116573
5264,7.214308739
5265,7.214087486
5266,7.214493752
5267,7.213912487
5268,7.213652611
5269,7.213689327
5270,7.214047432
5271,7.214496613
5272,7.213923931
5273,7.213902473
5274,7.214196682
5275,7.214113712
5276,7.214521885
5277,7.214395046
5278,7.214279652
5279,7.21447134
5280,7.214420319
5281,7.214315414
5282,7.214576244
5283,7.214537621
5284,7.214594364
5285,7.214333534
5286,7.21445322
5287,7.214210987
5288,7.214104652
5289,7.213784695
5290,7.21367979
5291,7.213753223
5292,7.213696957
5293,7.213955879
5294,7.214601517
5295,7.214432716
5296,7.214602947
5297,7.21383667
5298,7.213465691
5299,7.213689327
5300,7.213773727
5301,7.214357853
5302,7.214260578
5303,7.214169502
5304,7.214334011
5305,7.214461803
5306,7.214674473
5307,7.214295864
5308,7.213878155
5309,7.214069843
5310,7.214323521
5311,7.214577675
5312,7.214628696
5313,7.214386463
5314,7.214580059
5315,7.214552879
5316,7.214279175
5317,7.214224815
5318,7.214203358
5319,7.214007854
5320,7.214476109
5321,7.214105129
5322,7.21409893
5323,7.214511871
5324,7.214288235
5325,7.214358807
5326,7.213884354
5327,7.213693619
5328,7.214051723
5329,7.214139462
5330,7.214706898
5331,7.214273453
5332,7.214132309
5333,7.214292049
5334,7.214735985
5335,7.21466732
5336,7.214003086
5337,7.214027405
5338,7.214316845
5339,7.214463711
5340,7.214464188
5341,7.214585304
5342,7.214366913
5343,7.214664459
5344,7.21435976
5345,7.214129925
5346,7.214269638
5347,7.214592457
5348,7.214707375
5349,7.214130402
5350,7.214099884
5351,7.214449883
5352,7.214265347
5353,7.213834286
5354,7.213731289
5355,7.214093685
5356,7.21399498
5357,7.214399338
5358,7.214397907
5359,7.214310646
5360,7.214370728
5361,7.213751793
5362,7.213900089
5363,7.214140892
5364,7.214651585
5365,7.214513302
5366,7.213950634
5367,7.213954926
5368,7.214524269
5369,7.213875294
5370,7.213633537
5371,7.214037418
5372,7.214024067
5373,7.214234352
5374,7.214395046
5375,7.214379311
5376,7.215175629
5377,7.214510918
5378,7.21468401
5379,7.214906693
5380,7.215057373
5381,7.214703083
5382,7.214620113
5383,7.214634895
5384,7.214509964
5385,7.214539528
5386,7.214687347
5387,7.214704514
5388,7.214525223
5389,7.214854717
5390,7.214581013
5391,7.214547634
5392,7.214766502
5393,7.214636326
5394,7.214923859
5395,7.214933395
5396,7.214807034
5397,7.214743614
5398,7.214617252
5399,7.21471405
5400,7.214735985
5401,7.215067863
5402,7.214785099
5403,7.21429348
5404,7.214765549
5405,7.214628696
5406,7.214569092
5407,7.214483261
5408,7.214660645
5409,7.214652538
5410,7.214280128
5411,7.214242458
5412,7.213835716
5413,7.214121819
5414,7.214572906
5415,7.214218616
5416,7.214101315
5417,7.214423656
5418,7.214408398
5419,7.214567184
5420,7.21484375
5421,7.214732647
5422,7.214812279
5423,7.214766502
5424,7.214159012
5425,7.214001179
5426,7.214531898
5427,7.214670181
5428,7.214508057
5429,7.214434147
5430,7.21399641
5431,7.213660717
5432,7.214151859
5433,7.214571476
5434,7.214729786
5435,7.21485424
5436,7.214901924
5437,7.214836597
5438,7.214330196
5439,7.214264393
5440,7.214548588
5441,7.214310169
5442,7.214193821
5443,7.214595795
5444,7.214642525
5445,7.214629173
5446,7.214193344
5447,7.2140131
5448,7.214203358
5449,7.214292526
5450,7.214124203
5451,7.214520931
5452,7.214514256
5453,7.21461916
5454,7.214327812
5455,7.214551449
5456,7.214868546
5457,7.214250565
5458,7.214290142
5459,7.214574814
5460,7.214624882
5461,7.214532375
5462,7.21493721
5463,7.214741707
5464,7.214787483
5465,7.21458149
5466,7.214314461
5467,7.214748859
5468,7.214847088
5469,7.214519024
5470,7.214696407
5471,7.214687347
5472,7.214888573
5473,7.214445591
5474,7.214537144
5475,7.214664936
5476,7.21476841
5477,7.214809418
5478,7.21443224
5479,7.214410305
5480,7.214706898
5481,7.215244293
5482,7.21467638
5483,7.214660168
5484,7.214447975
5485,7.214062691
5486,7.21450901
5487,7.21465826
5488,7.214004993
5489,7.214275837
5490,7.21431303
5491,7.214445114
5492,7.2139678
5493,7.213794708
5494,7.214416981
5495,7.215143204
5496,7.214820862
5497,7.214783192
5498,7.214659691
5499,7.214592457
5500,7.214764118
5501,7.214677811
5502,7.214491367
5503,7.214437962
5504,7.214873791
5505,7.214515209
5506,7.21449852
5507,7.214469433
5508,7.214514256
5509,7.214802742
5510,7.214974403
5511,7.214813709
5512,7.214573383
5513,7.214888096
5514,7.214502335
5515,7.214512825
5516,7.214767456
5517,7.214790344
5518,7.21481657
5519,7.214792728
5520,7.214800835
5521,7.214484692
5522,7.214258194
5523,7.214648247
5524,7.214455605
5525,7.214389801
5526,7.214080811
5527,7.214470387
5528,7.214343071
5529,7.214339256
5530,7.214657784
5531,7.214682102
5532,7.214461803
5533,7.214614391
5534,7.214709759
5535,7.214885235
5536,7.215138435
5537,7.214591503
5538,7.214621067
5539,7.214981079
5540,7.214772224
5541,7.214567661
5542,7.214748383
5543,7.214508057
5544,7.214789867
5545,7.214688301
5546,7.214930534
5547,7.214776516
5548,7.215062141
5549,7.214929104
5550,7.214782238
5551,7.214583874
5552,7.214626789
5553,7.214981556
5554,7.214433193
5555,7.214330673
5556,7.214205265
5557,7.213843346
5558,7.213863373
5559,7.213727951
5560,7.214100361
5561,7.214339256
5562,7.213932991
5563,7.21391058
5564,7.214082241
5565,7.214663029
5566,7.214550495
5567,7.214432716
5568,7.214522839
5569,7.214690208
5570,7.214746952
5571,7.21455574
5572,7.213959694
5573,7.213921547
5574,7.214521885
5575,7.214800835
5576,7.214630604
5577,7.213850975
5578,7.21364975
5579,7.214111805
5580,7.214859486
5581,7.214218616
5582,7.213364124
5583,7.213269711
5584,7.213301182
5585,7.213840008
5586,7.214358807
5587,7.214362621
5588,7.213862896
5589,7.214044571
5590,7.214434147
5591,7.214481354
5592,7.214025974
5593,7.213844776
5594,7.214099884
5595,7.214702606
5596,7.21445322
5597,7.214251995
5598,7.214127064
5599,7.214113712
5600,7.214375019
5601,7.214547634
5602,7.214743137
5603,7.214599133
5604,7.214495659
5605,7.21485424
5606,7.214976311
5607,7.214822769
5608,7.215019703
5609,7.215019226
5610,7.215229988
5611,7.215056419
5612,7.215033531
5613,7.214950562
5614,7.214923859
5615,7.215068817
5616,7.214871407
5617,7.214981556
5618,7.215201378
5619,7.215112686
5620,7.215059757
5621,7.214930058
5622,7.214945316
5623,7.215017796
5624,7.214856625
5625,7.214838982
5626,7.214913368
5627,7.214643955
5628,7.214160442
5629,7.214329243
5630,7.215093136
5631,7.215102673
5632,7.214418411
5633,7.214202404
5634,7.21450758
5635,7.214999199
5636,7.214452267
5637,7.214103699
5638,7.214207649
5639,7.21466589
5640,7.214513779
5641,7.214108467
5642,7.214315891
5643,7.214500904
5644,7.214344978
5645,7.214443207
5646,7.214240074
5647,7.214756966
5648,7.214278698
5649,7.214575768
5650,7.214764118
5651,7.214820385
5652,7.214982986
5653,7.214636326
5654,7.214752197
5655,7.214751244
5656,7.214567184
5657,7.214649677
5658,7.214940548
5659,7.215041637
5660,7.214724064
5661,7.214832306
5662,7.214605808
5663,7.21468401
5664,7.214939594
5665,7.214590073
5666,7.214534283
5667,7.21468401
5668,7.214425564
5669,7.214682579
5670,7.214324474
5671,7.214560986
5672,7.214774609
5673,7.214657784
5674,7.21446228
5675,7.214531898
5676,7.214915276
5677,7.21490097
5678,7.214523792
5679,7.21435976
5680,7.214583874
5681,7.21487093
5682,7.214551449
5683,7.21465683
5684,7.215150356
5685,7.214609623
5686,7.21460104
5687,7.214929581
5688,7.214745522
5689,7.215156078
5690,7.214856148
5691,7.214702129
5692,7.215127945
5693,7.214449883
5694,7.214354515
5695,7.214464664
5696,7.214463234
5697,7.214008331
5698,7.213959694
5699,7.214328766
5700,7.214347839
5701,7.214290142
5702,7.214040756
5703,7.213611603
5704,7.214143753
5705,7.213936329
5706,7.214015484
5707,7.214344978
5708,7.214325905
5709,7.213864803
5710,7.213904381
5711,7.214517117
5712,7.214349747
5713,7.214441299
5714,7.213822842
5715,7.213779926
5716,7.214384556
5717,7.214586258
5718,7.214295387
5719,7.214618683
5720,7.214447021
5721,7.214166164
5722,7.214131355
5723,7.214803219
5724,7.214802742
5725,7.214267254
5726,7.214005947
5727,7.214690208
5728,7.214969635
5729,7.214111805
5730,7.213947296
5731,7.214449883
5732,7.214452744
5733,7.21416378
5734,7.214250088
5735,7.214548588
5736,7.214166641
5737,7.21457243
5738,7.214480877
5739,7.214584351
5740,7.214378357
5741,7.214158535
5742,7.214503288
5743,7.214267254
5744,7.214463711
5745,7.214537144
5746,7.2146945
5747,7.214339733
5748,7.214472294
5749,7.214428425
5750,7.21435976
5751,7.214613914
5752,7.214922905
5753,7.214776993
5754,7.214562416
5755,7.214909077
5756,7.21459198
5757,7.214574337
5758,7.214653969
5759,7.214652061
5760,7.214525223
5761,7.214698315
5762,7.215125561
5763,7.214529037
5764,7.214690208
5765,7.214491367
5766,7.214324951
5767,7.214271545
5768,7.214562416
5769,7.214497089
5770,7.214344978
5771,7.21454668
5772,7.214905262
5773,7.214390755
5774,7.214103222
5775,7.213899612
5776,7.214726925
5777,7.21480751
5778,7.214654446
5779,7.214749336
5780,7.214779377
5781,7.214765549
5782,7.214548111
5783,7.214656353
5784,7.214262486
5785,7.214143276
5786,7.214417458
5787,7.214875698
5788,7.214774132
5789,7.214811325
5790,7.214744568
5791,7.214276791
5792,7.214154243
5793,7.214379311
5794,7.214428425
5795,7.214285851
5796,7.214252472
5797,7.214149952
5798,7.214408398
5799,7.214463711
5800,7.214150906
5801,7.214182854
5802,7.214342594
5803,7.214507103
5804,7.214505672
5805,7.214869499
5806,7.214757442
5807,7.214612961
5808,7.214424133
5809,7.214126587
5810,7.214287281
5811,7.214258194
5812,7.213935375
5813,7.214133263
5814,7.214360714
5815,7.21441412
5816,7.214804649
5817,7.214536667
5818,7.214805126
5819,7.21458149
5820,7.2146945
5821,7.214853764
5822,7.214509487
5823,7.214232445
5824,7.214342117
5825,7.214731693
5826,7.214735508
5827,7.214216709
5828,7.214333534
5829,7.214263916
5830,7.214426041
5831,7.214408398
5832,7.214294434
5833,7.214521408
5834,7.214631557
5835,7.214097977
5836,7.214233398
5837,7.213944435
5838,7.213963985
5839,7.214438915
5840,7.213943005
5841,7.213543892
5842,7.213873386
5843,7.214085102
5844,7.214226246
5845,7.214767933
5846,7.214449406
5847,7.214254379
5848,7.213964462
5849,7.214362621
5850,7.214492321
5851,7.214570522
5852,7.21448946
5853,7.214310646
5854,7.213982105
5855,7.213885784
5856,7.21406126
5857,7.214596748
5858,7.213883877
5859,7.214016438
5860,7.214894295
5861,7.215064049
5862,7.214385986
5863,7.21426487
5864,7.214236259
5865,7.214514732
5866,7.214669228
5867,7.214007378
5868,7.214134693
5869,7.213915348
5870,7.213826656
5871,7.214082241
5872,7.214841366
5873,7.214312077
5874,7.214289188
5875,7.214073181
5876,7.214281559
5877,7.214374542
5878,7.21407938
5879,7.213741779
5880,7.213571072
5881,7.213955879
5882,7.214498997
5883,7.214507103
5884,7.214057446
5885,7.213900566
5886,7.214035034
5887,7.214623451
5888,7.2146945
5889,7.214687824
5890,7.214841366
5891,7.214892387
5892,7.214629173
5893,7.214663506
5894,7.214746952
5895,7.215059757
5896,7.214626312
5897,7.214611053
5898,7.214701653
5899,7.21448946
5900,7.214325428
5901,7.214374542
5902,7.214491367
5903,7.214456558
5904,7.214497566
5905,7.214403629
5906,7.214185238
5907,7.214152336
5908,7.213917732
5909,7.214432716
5910,7.21478796
5911,7.214624405
5912,7.214575768
5913,7.214303017
5914,7.214622498
5915,7.214161873
5916,7.214236259
5917,7.214551449
5918,7.214697361
5919,7.21441555
5920,7.214416027
5921,7.214212418
5922,7.214426994
5923,7.214513302
5924,7.214604855
5925,7.214206219
5926,7.214301109
5927,7.214313507
5928,7.214015007
5929,7.213699818
5930,7.214017391
5931,7.214762688
5932,7.214693546
5933,7.214230061
5934,7.21435976
5935,7.214764595
5936,7.214384556
5937,7.214086056
5938,7.214140415
5939,7.21422863
5940,7.214552879
5941,7.214576721
5942,7.214071274
5943,7.214036942
5944,7.2142272
5945,7.214662552
5946,7.214519501
5947,7.214182377
5948,7.214189053
5949,7.214541435
5950,7.214537144
5951,7.214548588
5952,7.214725018
5953,7.214830875
5954,7.214429855
5955,7.214314938
5956,7.214486599
5957,7.214795589
5958,7.214201927
5959,7.214483738
5960,7.214569092
5961,7.214687824
5962,7.214690685
5963,7.214838982
5964,7.21490097
5965,7.214931965
5966,7.21456337
5967,7.214835167
5968,7.214878559
5969,7.214869976
5970,7.214206696
5971,7.214249134
5972,7.214996338
5973,7.214633942
5974,7.214500427
5975,7.214625359
5976,7.214748859
5977,7.214920998
5978,7.214370251
5979,7.214295387
5980,7.214603424
5981,7.214401245
5982,7.21420145
5983,7.2140131
5984,7.214042187
5985,7.214818478
5986,7.21473074
5987,7.214733124
5988,7.214392662
5989,7.214324474
5990,7.214531898
5991,7.214766979
5992,7.213993549
5993,7.213821411
5994,7.213674545
5995,7.214106083
5996,7.214325905
5997,7.21398735
5998,7.213932514
5999,7.214214325
6000,7.214296341
6001,7.214763641
6002,7.214623928
6003,7.21457243
6004,7.214290619
6005,7.214485645
6006,7.214348316
6007,7.214549541
6008,7.214417458
6009,7.214437485
6010,7.21495533
6011,7.214710712
6012,7.214962006
6013,7.214864731
6014,7.214791298
6015,7.214611053
6016,7.21484375
6017,7.21512413
6018,7.214859486
6019,7.214756012
6020,7.214385509
6021,7.214511395
6022,7.214469433
6023,7.214429855
6024,7.214431286
6025,7.214900494
6026,7.214607716
6027,7.214398384
6028,7.21445179
6029,7.214081287
6030,7.214241028
6031,7.214614391
6032,7.214372158
6033,7.214387894
6034,7.214342594
6035,7.21439743
6036,7.214071751
6037,7.214502335
6038,7.21444416
6039,7.214805603
6040,7.214631081
6041,7.214581966
6042,7.214744568
6043,7.21440649
6044,7.214091778
6045,7.214123726
6046,7.213995457
6047,7.214292049
6048,7.214220047
6049,7.214366913
6050,7.214734554
6051,7.21470356
6052,7.214848042
6053,7.214864254
6054,7.214945793
6055,7.214976311
6056,7.214468956
6057,7.214564323
6058,7.214451313
6059,7.214355469
6060,7.214530945
6061,7.214785099
6062,7.214918613
6063,7.215057373
6064,7.214660645
6065,7.21472311
6066,7.21475935
6067,7.214594841
6068,7.214382172
6069,7.21430397
6070,7.214295387
6071,7.214092731
6072,7.214147568
6073,7.214426994
6074,7.214981556
6075,7.214522839
6076,7.214760303
6077,7.214908123
6078,7.215060234
6079,7.214704037
6080,7.214609146
6081,7.21488905
6082,7.214648724
6083,7.214674473
6084,7.214634418
6085,7.214616776
6086,7.214557171
6087,7.214710712
6088,7.214799404
6089,7.214921474
6090,7.21470499
6091,7.214711189
6092,7.21466589
6093,7.214622021
6094,7.214633942
6095,7.214456558
6096,7.214260578
6097,7.214539528
6098,7.214653492
6099,7.214323044
6100,7.214819431
6101,7.214621544
6102,7.214665413
6103,7.214909077
6104,7.214496613
6105,7.214621544
6106,7.214851856
6107,7.214437485
6108,7.214620113
6109,7.214749813
6110,7.21481514
6111,7.214831352
6112,7.214807987
6113,7.214661598
6114,7.214711189
6115,7.21479702
6116,7.214500427
6117,7.214476109
6118,7.214520931
6119,7.214329243
6120,7.214141846
6121,7.214517117
6122,7.214101315
6123,7.214384556
6124,7.214423656
6125,7.214601994
6126,7.214731693
6127,7.214521408
6128,7.214801311
6129,7.214755058
6130,7.214565754
6131,7.214618206
6132,7.214584351
6133,7.214793205
6134,7.214530945
6135,7.214383602
6136,7.214194298
6137,7.214375019
6138,7.214694023
6139,7.214416504
6140,7.214299679
6141,7.214357853
6142,7.214744091
6143,7.214827538
6144,7.214748859
6145,7.214780331
6146,7.214828491
6147,7.214586258
6148,7.214685917
6149,7.214832783
6150,7.214824677
6151,7.214960098
6152,7.214782238
6153,7.214673996
6154,7.214949608
6155,7.214859962
6156,7.214476585
6157,7.214347363
6158,7.214573383
6159,7.214825153
6160,7.214147568
6161,7.213983536
6162,7.214493752
6163,7.214413166
6164,7.214315414
6165,7.214397907
6166,7.214457035
6167,7.214519024
6168,7.214796543
6169,7.214390278
6170,7.214353085
6171,7.214401722
6172,7.214492321
6173,7.214745045
6174,7.21482563
6175,7.214224339
6176,7.214117527
6177,7.214724064
6178,7.214766502
6179,7.215056896
6180,7.214594364
6181,7.214384556
6182,7.21429491
6183,7.214630604
6184,7.214571476
6185,7.214888096
6186,7.214686394
6187,7.214620113
6188,7.214312553
6189,7.214406013
6190,7.214281082
6191,7.214400768
6192,7.21470499
6193,7.214545727
6194,7.214869499
6195,7.214952469
6196,7.214998722
6197,7.215087891
6198,7.214531422
6199,7.21426487
6200,7.21423912
6201,7.214613438
6202,7.214160919
6203,7.214260578
6204,7.214678764
6205,7.214493275
6206,7.214727402
6207,7.214943886
6208,7.214953899
6209,7.214738846
6210,7.214609623
6211,7.214392185
6212,7.214842796
6213,7.214681625
6214,7.214913845
6215,7.214753151
6216,7.214732647
6217,7.21511364
6218,7.214915276
6219,7.214653492
6220,7.214774609
6221,7.214923859
6222,7.215125561
6223,7.214934826
6224,7.21482563
6225,7.214724541
6226,7.214533329
6227,7.214725018
6228,7.215106964
6229,7.214745522
6230,7.214638233
6231,7.215022087
6232,7.215090752
6233,7.214791298
6234,7.214746952
6235,7.214854717
6236,7.215003014
6237,7.214691162
6238,7.214827061
6239,7.21495676
6240,7.214518547
6241,7.214567184
6242,7.214989185
6243,7.214762211
6244,7.214416027
6245,7.215092182
6246,7.214772224
6247,7.214812279
6248,7.214765072
6249,7.214741707
6250,7.214612961
6251,7.214412212
6252,7.214506149
6253,7.214747429
6254,7.214787483
6255,7.214916229
6256,7.214672089
6257,7.214698315
6258,7.214967728
6259,7.214640141
6260,7.214631557
6261,7.214452744
6262,7.214614391
6263,7.214693069
6264,7.214960575
6265,7.215094566
6266,7.214847088
6267,7.215060711
6268,7.215028763
6269,7.214847565
6270,7.214456558
6271,7.214578152
6272,7.214200974
6273,7.214212418
6274,7.214438438
6275,7.215004444
6276,7.214699745
6277,7.214570522
6278,7.214623451
6279,7.214689732
6280,7.214635849
6281,7.214242458
6282,7.214391708
6283,7.214458466
6284,7.214599133
6285,7.214824677
6286,7.214660168
6287,7.214617252
6288,7.214355469
6289,7.214591503
6290,7.215075016
6291,7.214301586
6292,7.214104652
6293,7.214474201
6294,7.214487553
6295,7.2141819
6296,7.213567734
6297,7.21382761
6298,7.214571953
6299,7.214518547
6300,7.214468479
6301,7.214312077
6302,7.214624405
6303,7.215028286
6304,7.214588642
6305,7.214508533
6306,7.21424675
6307,7.214591503
6308,7.214714527
6309,7.214522362
6310,7.214033604
6311,7.214234352
6312,7.214170456
6313,7.214227676
6314,7.214374542
6315,7.21433115
6316,7.214345932
6317,7.21471262
6318,7.214607239
6319,7.214191437
6320,7.213947773
6321,7.214520454
6322,7.214681149
6323,7.214481831
6324,7.214252472
6325,7.214488983
6326,7.214661121
6327,7.214364052
6328,7.213917255
6329,7.213670731
6330,7.214103222
6331,7.214952469
6332,7.2145257
6333,7.21432209
6334,7.214290142
6335,7.214752197
6336,7.214513779
6337,7.213748932
6338,7.213449955
6339,7.213604927
6340,7.214054585
6341,7.214261532
6342,7.214384079
6343,7.214136124
6344,7.213757515
6345,7.214242935
6346,7.214145184
6347,7.214206696
6348,7.214631557
6349,7.214453697
6350,7.213999748
6351,7.214159966
6352,7.21421957
6353,7.214901924
6354,7.214494705
6355,7.214495182
6356,7.214733124
6357,7.21480751
6358,7.214271545
6359,7.214446068
6360,7.214814663
6361,7.214885235
6362,7.214621067
6363,7.214332104
6364,7.214336872
6365,7.214098454
6366,7.213665009
6367,7.213573456
6368,7.214156628
6369,7.214490891
6370,7.214427948
6371,7.214287758
6372,7.214459419
6373,7.214909554
6374,7.214560509
6375,7.213800907
6376,7.213727951
6377,7.213978767
6378,7.214206696
6379,7.214356422
6380,7.214141846
6381,7.21429348
6382,7.214619637
6383,7.214605331
6384,7.215076923
6385,7.214833736
6386,7.214642048
6387,7.214946747
6388,7.214717865
6389,7.214564323
6390,7.214837551
6391,7.214372635
6392,7.214167595
6393,7.214445114
6394,7.21489048
6395,7.214548111
6396,7.214057922
6397,7.213593483
6398,7.214167595
6399,7.214901447
6400,7.214635849
6401,7.214519501
6402,7.214627266
6403,7.214692116
6404,7.214951992
6405,7.214622498
6406,7.214339256
6407,7.21415329
6408,7.214229584
6409,7.214759827
6410,7.214738369
6411,7.214706898
6412,7.214118958
6413,7.213906765
6414,7.214680672
6415,7.214247227
6416,7.21413517
6417,7.214160919
6418,7.214080334
6419,7.214104652
6420,7.214567184
6421,7.214538574
6422,7.21440649
6423,7.214614391
6424,7.214204311
6425,7.214144707
6426,7.214798927
6427,7.214722633
6428,7.214598656
6429,7.214633942
6430,7.215156078
6431,7.214682579
6432,7.214684963
6433,7.214315414
6434,7.21449852
6435,7.214685917
6436,7.213908195
6437,7.213971615
6438,7.21432066
6439,7.214199543
6440,7.214528561
6441,7.214868546
6442,7.214313507
6443,7.21398592
6444,7.214290142
6445,7.214051723
6446,7.214238167
6447,7.214101791
6448,7.213623524
6449,7.21366787
6450,7.213937759
6451,7.214221001
6452,7.215053082
6453,7.214770317
6454,7.214721203
6455,7.214580536
6456,7.214663029
6457,7.214716434
6458,7.213833332
6459,7.213411331
6460,7.213826656
6461,7.214067936
6462,7.213975906
6463,7.214497089
6464,7.214472294
6465,7.214818478
6466,7.215003967
6467,7.21462822
6468,7.214711666
6469,7.214443684
6470,7.214447498
6471,7.214679718
6472,7.214555264
6473,7.214213848
6474,7.214432716
6475,7.214880466
6476,7.214161396
6477,7.213929653
6478,7.214383125
6479,7.214702129
6480,7.214562893
6481,7.214352131
6482,7.21487093
6483,7.214902401
6484,7.214668751
6485,7.214543343
6486,7.214972496
6487,7.214612961
6488,7.214538574
6489,7.214416027
6490,7.21515131
6491,7.214735508
6492,7.214774132
6493,7.214747906
6494,7.214905739
6495,7.214785099
6496,7.215050697
6497,7.214778423
6498,7.214491844
6499,7.214677334
6500,7.215156555
6501,7.215082169
6502,7.214707851
6503,7.214772224
6504,7.214858055
6505,7.214684963
6506,7.214513779
6507,7.214858055
6508,7.215045929
6509,7.214420319
6510,7.214463234
6511,7.214028835
6512,7.21373415
6513,7.214083672
6514,7.214319706
6515,7.214269161
6516,7.21407795
6517,7.214678288
6518,7.214784622
6519,7.214853764
6520,7.214520454
6521,7.214389801
6522,7.214301586
6523,7.214152813
6524,7.214562416
6525,7.214219093
6526,7.214333057
6527,7.214812279
6528,7.214381695
6529,7.21434021
6530,7.21457243
6531,7.214478016
6532,7.214117527
6533,7.214002609
6534,7.214096546
6535,7.214353085
6536,7.214587688
6537,7.214154243
6538,7.213809967
6539,7.214115143
6540,7.21468544
6541,7.214800358
6542,7.214348793
6543,7.214444637
6544,7.214421272
6545,7.214357853
6546,7.214126587
6547,7.214309216
6548,7.214542866
6549,7.21450901
6550,7.214292526
6551,7.214558125
6552,7.214363575
6553,7.214867592
6554,7.214468002
6555,7.214161873
6556,7.214690685
6557,7.214159489
6558,7.213954926
6559,7.213632584
6560,7.213906765
6561,7.213951588
6562,7.21446085
6563,7.214406013
6564,7.213742256
6565,7.213889599
6566,7.214103222
6567,7.214632511
6568,7.214259148
6569,7.214364529
6570,7.214278698
6571,7.214419842
6572,7.214908123
6573,7.214664936
6574,7.214167595
6575,7.214346409
6576,7.214376926
6577,7.214112759
6578,7.213746071
6579,7.21387291
6580,7.214380741
6581,7.214589596
6582,7.214373112
6583,7.214299679
6584,7.214607716
6585,7.214233875
6586,7.213521481
6587,7.213681221
6588,7.214327812
6589,7.2140975
6590,7.214413643
6591,7.214210033
6592,7.214007378
6593,7.214304447
6594,7.214584351
6595,7.214523315
6596,7.214503765
6597,7.214289188
6598,7.214190006
6599,7.214286804
6600,7.214360714
6601,7.214147091
6602,7.21449852
6603,7.214108944
6604,7.214380264
6605,7.21424675
6606,7.214384556
6607,7.214972496
6608,7.214795589
6609,7.214988708
6610,7.214665413
6611,7.214657784
6612,7.214568615
6613,7.21490097
6614,7.214781761
6615,7.21479845
6616,7.214795589
6617,7.214798927
6618,7.214592457
6619,7.214469433
6620,7.214719772
6621,7.214716434
6622,7.214785099
6623,7.214871883
6624,7.214818478
6625,7.214524269
6626,7.214476585
6627,7.21460104
6628,7.214584351
6629,7.21439743
6630,7.214594841
6631,7.21423769
6632,7.214552402
6633,7.215197086
6634,7.21467495
6635,7.214504242
6636,7.214646339
6637,7.214248657
6638,7.214214325
6639,7.214360237
6640,7.214643478
6641,7.214496613
6642,7.214348793
6643,7.214396477
6644,7.214334488
6645,7.214529037
6646,7.214809418
6647,7.214230537
6648,7.214131832
6649,7.21435833
6650,7.214730263
6651,7.214304924
6652,7.214472771
6653,7.21443367
6654,7.214363098
6655,7.214505196
6656,7.214677811
6657,7.214954376
6658,7.214771748
6659,7.214562416
6660,7.214577198
6661,7.214236736
6662,7.21454525
6663,7.214328289
6664,7.21384573
6665,7.214027405
6666,7.214651108
6667,7.21494627
6668,7.214483261
6669,7.214149475
6670,7.21410656
6671,7.2142663
6672,7.214427948
6673,7.214085102
6674,7.214280605
6675,7.213832855
6676,7.213904381
6677,7.214454651
6678,7.214840889
6679,7.214975357
6680,7.214499474
6681,7.214584827
6682,7.214689255
6683,7.214765549
6684,7.214495659
6685,7.214392662
6686,7.214565754
6687,7.214910507
6688,7.215096474
6689,7.214465141
6690,7.21421814
6691,7.214532852
6692,7.215000153
6693,7.21505785
6694,7.21453619
6695,7.214580536
6696,7.215072632
6697,7.214901924
6698,7.214792252
6699,7.215014935
6700,7.214936256
6701,7.214746952
6702,7.214614391
6703,7.21439743
6704,7.214234829
6705,7.213851452
6706,7.21415329
6707,7.214573383
6708,7.214291573
6709,7.214102268
6710,7.213877201
6711,7.214191914
6712,7.214711666
6713,7.214645863
6714,7.21464777
6715,7.214399815
6716,7.214536667
6717,7.214475155
6718,7.214484215
6719,7.214363098
6720,7.214192867
6721,7.214396
6722,7.215027332
6723,7.214851379
6724,7.214766502
6725,7.214918613
6726,7.215246201
6727,7.214628696
6728,7.214466572
6729,7.214402676
6730,7.214963436
6731,7.214559078
6732,7.214749813
6733,7.214157104
6734,7.214204788
6735,7.21457386
6736,7.21444273
6737,7.214521885
6738,7.214251041
6739,7.214324951
6740,7.21458292
6741,7.213986874
6742,7.213756561
6743,7.214024544
6744,7.214490414
6745,7.214677811
6746,7.214543343
6747,7.214513779
6748,7.214637756
6749,7.214764595
6750,7.214285851
6751,7.214338779
6752,7.214688778
6753,7.214767933
6754,7.214841843
6755,7.214866161
6756,7.214731216
6757,7.214763641
6758,7.214828968
6759,7.214832306
6760,7.214580536
6761,7.214713097
6762,7.214821815
6763,7.214900494
6764,7.214752674
6765,7.214801311
6766,7.214748859
6767,7.214823246
6768,7.214819908
6769,7.21500349
6770,7.214442253
6771,7.214496136
6772,7.214904785
6773,7.214711189
6774,7.214660645
6775,7.215055466
6776,7.214882374
6777,7.214821339
6778,7.214796543
6779,7.214838982
6780,7.215046883
6781,7.2146492
6782,7.214549541
6783,7.214359283
6784,7.21489048
6785,7.214503765
6786,7.214537144
6787,7.214184284
6788,7.21387291
6789,7.213980198
6790,7.214626789
6791,7.214903831
6792,7.214343548
6793,7.214244843
6794,7.213931561
6795,7.214051723
6796,7.214360237
6797,7.214898586
6798,7.214725494
6799,7.21449852
6800,7.214820862
6801,7.214832783
6802,7.214733124
6803,7.214471817
6804,7.214577198
6805,7.215066433
6806,7.214951515
6807,7.214948177
6808,7.214963436
6809,7.214540958
6810,7.214332581
6811,7.214781284
6812,7.214351654
6813,7.214375973
6814,7.214617729
6815,7.214343548
6816,7.214575768
6817,7.214916706
6818,7.214870453
6819,7.214641094
6820,7.214691162
6821,7.215154171
6822,7.21464777
6823,7.214587212
6824,7.214876175
6825,7.215079784
6826,7.214978218
6827,7.214482307
6828,7.214558601
6829,7.214458466
6830,7.214588165
6831,7.214344501
6832,7.214313984
6833,7.214643478
6834,7.214871407
6835,7.214852333
6836,7.214942455
6837,7.21475935
6838,7.214661121
6839,7.21486187
6840,7.214813709
6841,7.215164661
6842,7.214752197
6843,7.214864254
6844,7.214911938
6845,7.215173244
6846,7.215108871
6847,7.214819431
6848,7.214851379
6849,7.214989185
6850,7.215117931
6851,7.214911938
6852,7.214901924
6853,7.21475172
6854,7.214892387
6855,7.214962006
6856,7.215046406
6857,7.215081692
6858,7.214930534
6859,7.214925766
6860,7.214653015
6861,7.214719296
6862,7.214513779
6863,7.215051651
6864,7.215200424
6865,7.214734554
6866,7.214734554
6867,7.21517849
6868,7.214780807
6869,7.214356422
6870,7.214404583
6871,7.214279175
6872,7.21449995
6873,7.21509409
6874,7.214609146
6875,7.214483261
6876,7.21492672
6877,7.215172291
6878,7.21490097
6879,7.214377403
6880,7.214279652
6881,7.214788914
6882,7.214439869
6883,7.214618683
6884,7.214882851
6885,7.215013504
6886,7.214643478
6887,7.214843273
6888,7.214377403
6889,7.214482784
6890,7.214453697
6891,7.214375496
6892,7.214782238
6893,7.215004921
6894,7.215204239
6895,7.21465683
6896,7.214344025
6897,7.214615822
6898,7.214728355
6899,7.214646816
6900,7.214369297
6901,7.214135647
6902,7.213831902
6903,7.213874817
6904,7.214301586
6905,7.214694023
6906,7.214608669
6907,7.214615822
6908,7.214513779
6909,7.214657784
6910,7.21446085
6911,7.214067459
6912,7.214468479
6913,7.21431303
6914,7.214200974
6915,7.214543819
6916,7.21468544
6917,7.214799404
6918,7.214277744
6919,7.214334488
6920,7.214545727
6921,7.21448946
6922,7.214792252
6923,7.214786053
6924,7.214566231
6925,7.214575291
6926,7.214457512
6927,7.214415073
6928,7.214866161
6929,7.21427536
6930,7.214339733
6931,7.214400291
6932,7.21467495
6933,7.214370728
6934,7.21377039
6935,7.213895321
6936,7.214537144
6937,7.214918137
6938,7.214771271
6939,7.214409351
6940,7.21479845
6941,7.215026379
6942,7.215042591
6943,7.21463728
6944,7.214483738
6945,7.214797974
6946,7.214671135
6947,7.214691639
6948,7.214393139
6949,7.214311123
6950,7.214739323
6951,7.214941978
6952,7.214595318
6953,7.214418888
6954,7.214803696
6955,7.214510441
6956,7.214684486
6957,7.214776516
6958,7.214851379
6959,7.214901447
6960,7.214499474
6961,7.214321136
6962,7.214598656
6963,7.214657784
6964,7.214782238
6965,7.214164734
6966,7.213994503
6967,7.214588165
6968,7.214567184
6969,7.214200974
6970,7.214444637
6971,7.214802265
6972,7.214608669
6973,7.214116573
6974,7.214175701
6975,7.214632511
6976,7.2146492
6977,7.214629173
6978,7.214301586
6979,7.214557171
6980,7.214856148
6981,7.214549065
6982,7.214979649
6983,7.214775562
6984,7.214646816
6985,7.214401245
6986,7.214416027
6987,7.214317322
6988,7.21408987
6989,7.213942051
6990,7.214326859
6991,7.214165211
6992,7.21472311
6993,7.214729309
6994,7.21462822
6995,7.214327335
6996,7.214175224
6997,7.214027405
6998,7.214223385
6999,7.214403629
7000,7.214692116
7001,7.214194775
7002,7.214214802
7003,7.214559078
7004,7.214428425
7005,7.214587212
7006,7.21412611
7007,7.214004993
7008,7.214367867
7009,7.214589596
7010,7.214456081
7011,7.214439869
7012,7.214339256
7013,7.21364069
7014,7.213670254
7015,7.21394062
7016,7.213990688
7017,7.214307785
7018,7.21464777
7019,7.21487093
7020,7.21456337
7021,7.214671612
7022,7.214916706
7023,7.215120792
7024,7.214725971
7025,7.214878082
7026,7.214504719
7027,7.214466095
7028,7.214528084
7029,7.214808941
7030,7.214907646
7031,7.214625835
7032,7.214251995
7033,7.214318275
7034,7.214997768
7035,7.214818478
7036,7.214757442
7037,7.21444416
7038,7.214586258
7039,7.214462757
7040,7.214734554
7041,7.214689732
7042,7.214766502
7043,7.214982033
7044,7.214484692
7045,7.214697838
7046,7.214700699
7047,7.214292049
7048,7.214457989
7049,7.214605331
7050,7.21455574
7051,7.214563847
7052,7.214036942
7053,7.213980198
7054,7.214108944
7055,7.214306355
7056,7.214617252
7057,7.214335918
7058,7.213983059
7059,7.213930607
7060,7.214300156
7061,7.214755058
7062,7.214460373
7063,7.21458292
7064,7.214807034
7065,7.214883327
7066,7.214496136
7067,7.214559555
7068,7.214132309
7069,7.214072704
7070,7.214320183
7071,7.214187145
7072,7.214581013
7073,7.214343548
7074,7.214224339
7075,7.21439743
7076,7.214462757
7077,7.21475029
7078,7.214450359
7079,7.214291096
7080,7.214484692
7081,7.214556217
7082,7.214554787
7083,7.214025497
7084,7.214214325
7085,7.214223385
7086,7.214285374
7087,7.214406967
7088,7.213937283
7089,7.213989258
7090,7.214484215
7091,7.213963985
7092,7.21407032
7093,7.214323521
7094,7.214390278
7095,7.21432066
7096,7.214659691
7097,7.214150906
7098,7.214016438
7099,7.214371681
7100,7.214495659
7101,7.214474678
7102,7.213816166
7103,7.214042187
7104,7.21463728
7105,7.214610577
7106,7.214616776
7107,7.2144804
7108,7.214433193
7109,7.214847088
7110,7.214690685
7111,7.214318752
7112,7.213878632
7113,7.214262962
7114,7.21444273
7115,7.2144804
7116,7.214151859
7117,7.214351654
7118,7.214667797
7119,7.214490414
7120,7.214624405
7121,7.214511871
7122,7.214216709
7123,7.214539051
7124,7.214487076
7125,7.214324951
7126,7.21425581
7127,7.214749813
7128,7.214613438
7129,7.21438694
7130,7.214625835
7131,7.214673996
7132,7.214408398
7133,7.213935852
7134,7.21395874
7135,7.21420908
7136,7.213861465
7137,7.21397686
7138,7.21371603
7139,7.214132786
7140,7.214632034
7141,7.214864254
7142,7.214763641
7143,7.214574337
7144,7.214328766
7145,7.214211464
7146,7.213937759
7147,7.214117527
7148,7.214712143
7149,7.214317322
7150,7.214426517
7151,7.21430397
7152,7.214033127
7153,7.213999748
7154,7.214292526
7155,7.21387291
7156,7.213866711
7157,7.214550018
7158,7.214366436
7159,7.214394569
7160,7.214577198
7161,7.214787483
7162,7.21440649
7163,7.213843822
7164,7.214080811
7165,7.214164257
7166,7.214519501
7167,7.21407032
7168,7.213810921
7169,7.213577271
7170,7.213861465
7171,7.21473217
7172,7.215034962
7173,7.214241028
7174,7.213946819
7175,7.213634968
7176,7.21395731
7177,7.214462757
7178,7.214294434
7179,7.213710785
7180,7.21378231
7181,7.213863373
7182,7.214029312
7183,7.214354992
7184,7.214134216
7185,7.213408947
7186,7.213172913
7187,7.213741302
7188,7.214198589
7189,7.214491844
7190,7.214203358
7191,7.214693069
7192,7.214704037
7193,7.214490414
7194,7.214510441
7195,7.214433193
7196,7.21461153
7197,7.21487236
7198,7.214660168
7199,7.214817047
7200,7.214417458
7201,7.214466095
7202,7.214828014
7203,7.214735031
7204,7.214481354
7205,7.214130878
7206,7.213655949
7207,7.213958263
7208,7.21451664
7209,7.21399498
7210,7.213889599
7211,7.214253902
7212,7.215009212
7213,7.214470863
7214,7.21407032
7215,7.214076042
7216,7.214388847
7217,7.214569569
7218,7.214063168
7219,7.213570118
7220,7.213318825
7221,7.213670731
7222,7.214493275
7223,7.214269161
7224,7.21446228
7225,7.214135647
7226,7.214553356
7227,7.213994503
7228,7.214252949
7229,7.213824749
7230,7.214211464
7231,7.214354515
7232,7.214622021
7233,7.213869095
7234,7.21351862
7235,7.213928223
7236,7.214702129
7237,7.214488506
7238,7.213690281
7239,7.213594437
7240,7.213962078
7241,7.214305401
7242,7.214756012
7243,7.213886261
7244,7.213947296
7245,7.214042187
7246,7.214389801
7247,7.214213848
7248,7.21413517
7249,7.214375496
7250,7.214617729
7251,7.215000153
7252,7.214550972
7253,7.214128494
7254,7.214438915
7255,7.214679241
7256,7.21475935
7257,7.214797974
7258,7.214310646
7259,7.214513779
7260,7.214371204
7261,7.214151859
7262,7.214223862
7263,7.214015484
7264,7.214288712
7265,7.214487076
7266,7.214559078
7267,7.214618206
7268,7.214301109
7269,7.214274406
7270,7.214334488
7271,7.214990616
7272,7.214526176
7273,7.214307785
7274,7.214207172
7275,7.214387894
7276,7.214864254
7277,7.215087891
7278,7.214951992
7279,7.214882374
7280,7.214961052
7281,7.215108395
7282,7.215064526
7283,7.215099335
7284,7.214958668
7285,7.214355469
7286,7.21400404
7287,7.214390755
7288,7.214745998
7289,7.214606285
7290,7.214046001
7291,7.214316845
7292,7.21441412
7293,7.214129925
7294,7.214047909
7295,7.214195728
7296,7.214051723
7297,7.214371681
7298,7.214717865
7299,7.214188099
7300,7.21376133
7301,7.213798046
7302,7.214183807
7303,7.214167118
7304,7.214415073
7305,7.213793278
7306,7.213897705
7307,7.214728355
7308,7.214764118
7309,7.214342117
7310,7.214240551
7311,7.21465683
7312,7.21452713
7313,7.214198589
7314,7.213978767
7315,7.213804722
7316,7.214244843
7317,7.214455605
7318,7.213653088
7319,7.213380814
7320,7.213430882
7321,7.213909626
7322,7.213776112
7323,7.21347332
7324,7.213751316
7325,7.214344978
7326,7.214696407
7327,7.214214802
7328,7.214125156
7329,7.214426041
7330,7.214793205
7331,7.214717865
7332,7.21419096
7333,7.213808537
7334,7.214038849
7335,7.214345932
7336,7.214412689
7337,7.213923454
7338,7.214012146
7339,7.214485645
7340,7.214438915
7341,7.214247704
7342,7.214241982
7343,7.214606762
7344,7.214657307
7345,7.214754105
7346,7.214736938
7347,7.214966774
7348,7.214599133
7349,7.214202881
7350,7.21432066
7351,7.214694977
7352,7.214343548
7353,7.214368343
7354,7.214372158
7355,7.21421957
7356,7.214223862
7357,7.214615345
7358,7.214784145
7359,7.214438438
7360,7.214071274
7361,7.214636803
7362,7.214612961
7363,7.214561939
7364,7.214502811
7365,7.21444416
7366,7.214612961
7367,7.214723587
7368,7.214740753
7369,7.214580059
7370,7.214883804
7371,7.214719772
7372,7.214689732
7373,7.214455605
7374,7.214465141
7375,7.214373589
7376,7.214355946
7377,7.214250088
7378,7.214028358
7379,7.214090347
7380,7.214194298
7381,7.213927269
7382,7.214290142
7383,7.214140415
7384,7.214246273
7385,7.214444637
7386,7.214493752
7387,7.21435976
7388,7.214450359
7389,7.21480751
7390,7.21437645
7391,7.213929176
7392,7.213958263
7393,7.214106083
7394,7.214489937
7395,7.214490414
7396,7.21441412
7397,7.214792252
7398,7.21461153
7399,7.214174747
7400,7.214447021
7401,7.21452713
7402,7.214673996
7403,7.214608669
7404,7.214702129
7405,7.214860916
7406,7.214634418
7407,7.214883327
7408,7.214504242
7409,7.214624405
7410,7.214622021
7411,7.214687347
7412,7.214381218
7413,7.214299679
7414,7.214618683
7415,7.214454651
7416,7.214445114
7417,7.214467525
7418,7.214155197
7419,7.214336872
7420,7.214683533
7421,7.214517593
7422,7.214047432
7423,7.2142663
7424,7.214848995
7425,7.214715481
7426,7.21429348
7427,7.214529991
7428,7.214739323
7429,7.214591503
7430,7.214450836
7431,7.214099884
7432,7.21444273
7433,7.214525223
7434,7.214491367
7435,7.214200497
7436,7.214501858
7437,7.214691639
7438,7.21481657
7439,7.214844704
7440,7.214517117
7441,7.214495659
7442,7.21459341
7443,7.214459419
7444,7.214431763
7445,7.21420145
7446,7.213952065
7447,7.214393139
7448,7.214263439
7449,7.214401722
7450,7.214774132
7451,7.214422703
7452,7.214534283
7453,7.21438694
7454,7.21438694
7455,7.214567184
7456,7.214443207
7457,7.214529514
7458,7.214558125
7459,7.214468002
7460,7.214870453
7461,7.214795113
7462,7.21434021
7463,7.21407938
7464,7.21407938
7465,7.214750767
7466,7.214598179
7467,7.214530468
7468,7.214418411
7469,7.214783669
7470,7.214694977
7471,7.214149952
7472,7.213880539
7473,7.214033604
7474,7.213849545
7475,7.21404314
7476,7.214351654
7477,7.214553833
7478,7.214373112
7479,7.214084625
7480,7.214110851
7481,7.214448929
7482,7.214458942
7483,7.214137077
7484,7.214191914
7485,7.214254856
7486,7.214185715
7487,7.213811398
7488,7.214091301
7489,7.214040279
7490,7.214192867
7491,7.214455605
7492,7.214371204
7493,7.214262962
7494,7.21463871
7495,7.214891911
7496,7.214240551
7497,7.214040279
7498,7.214019299
7499,7.214323521
7500,7.214567184
7501,7.213964462
7502,7.213965893
7503,7.213832378
7504,7.213811398
7505,7.213875771
7506,7.213978291
7507,7.21424675
7508,7.214749813
7509,7.214607716
7510,7.214341164
7511,7.214178562
7512,7.214465141
7513,7.214087009
7514,7.214292049
7515,7.214169502
7516,7.214555264
7517,7.214643002
7518,7.21438694
7519,7.214032173
7520,7.213788509
7521,7.213605404
7522,7.213603973
7523,7.214225769
7524,7.213975906
7525,7.213970184
7526,7.214057922
7527,7.214330196
7528,7.21449995
7529,7.214281559
7530,7.214416504
7531,7.21390295
7532,7.213859081
7533,7.214066029
7534,7.21411562
7535,7.213895321
7536,7.214524269
7537,7.214119434
7538,7.214004993
7539,7.213889599
7540,7.214045525
7541,7.214386463
7542,7.214520931
7543,7.213963509
7544,7.213582516
7545,7.213809013
7546,7.214410782
7547,7.214787483
7548,7.214144707
7549,7.21393013
7550,7.213597298
7551,7.213739395
7552,7.214441299
7553,7.214449883
7554,7.214737892
7555,7.214497089
7556,7.214416504
7557,7.214421272
7558,7.214531898
7559,7.214410305
7560,7.214293957
7561,7.214302063
7562,7.213895798
7563,7.214159489
7564,7.214466095
7565,7.214217186
7566,7.214054108
7567,7.213976383
7568,7.21409893
7569,7.214031696
7570,7.21439743
7571,7.214673042
7572,7.214524746
7573,7.214291096
7574,7.214161873
7575,7.214191914
7576,7.214512348
7577,7.214130878
7578,7.214064121
7579,7.214033127
7580,7.214090824
7581,7.214669228
7582,7.214483261
7583,7.214734077
7584,7.21454668
7585,7.214702129
7586,7.214140892
7587,7.213895321
7588,7.214205265
7589,7.214636326
7590,7.214286327
7591,7.214107513
7592,7.213857651
7593,7.21400404
7594,7.214466095
7595,7.214263916
7596,7.214388371
7597,7.214522362
7598,7.214738846
7599,7.214539528
7600,7.21454525
7601,7.214498043
7602,7.214138985
7603,7.213876724
7604,7.214152813
7605,7.214368343
7606,7.214520454
7607,7.214437008
7608,7.214177608
7609,7.21442461
7610,7.214605808
7611,7.214450359
7612,7.214548588
7613,7.214369774
7614,7.214193821
7615,7.214745998
7616,7.214318275
7617,7.214395046
7618,7.214481831
7619,7.214274883
7620,7.214839458
7621,7.214621067
7622,7.214599133
7623,7.214934349
7624,7.214805603
7625,7.215229511
7626,7.21506834
7627,7.215081215
7628,7.214947701
7629,7.215044022
7630,7.214730263
7631,7.214889526
7632,7.214555264
7633,7.214360237
7634,7.214776039
7635,7.214888573
7636,7.214591026
7637,7.214763641
7638,7.215025425
7639,7.21487236
7640,7.214832783
7641,7.215188503
7642,7.215069771
7643,7.215056896
7644,7.215151787
7645,7.214313984
7646,7.214331627
7647,7.214744568
7648,7.21485424
7649,7.214732647
7650,7.214747429
7651,7.214675426
7652,7.214731216
7653,7.215009689
7654,7.214444637
7655,7.214105129
7656,7.214241505
7657,7.214374065
7658,7.214481354
7659,7.214307308
7660,7.214582443
7661,7.21443224
7662,7.214764595
7663,7.214977264
7664,7.215091705
7665,7.214732647
7666,7.214922905
7667,7.214576721
7668,7.214803696
7669,7.214447498
7670,7.214452744
7671,7.214478493
7672,7.21441412
7673,7.214977741
7674,7.214759827
7675,7.214568615
7676,7.214701176
7677,7.214958191
7678,7.214880943
7679,7.214953423
7680,7.214844227
7681,7.214799404
7682,7.214545727
7683,7.21385479
7684,7.213821888
7685,7.214440346
7686,7.214431763
7687,7.214663982
7688,7.214519978
7689,7.214740276
7690,7.214858532
7691,7.214574814
7692,7.214412689
7693,7.214663029
7694,7.214269161
7695,7.21440649
7696,7.214564323
7697,7.214039326
7698,7.213632584
7699,7.213982582
7700,7.214372635
7701,7.214774609
7702,7.214253426
7703,7.214352131
7704,7.214342117
7705,7.214299679
7706,7.214418411
7707,7.21424818
7708,7.214322567
7709,7.214504719
7710,7.214434624
7711,7.214033604
7712,7.21393919
7713,7.214365482
7714,7.214552879
7715,7.214251041
7716,7.214356422
7717,7.214688778
7718,7.214897633
7719,7.214570522
7720,7.214497566
7721,7.214294434
7722,7.214648724
7723,7.214653969
7724,7.214112759
7725,7.214034557
7726,7.214234829
7727,7.214412212
7728,7.214130878
7729,7.214376926
7730,7.214725018
7731,7.214504242
7732,7.21467495
7733,7.21462059
7734,7.21470499
7735,7.214268684
7736,7.214248657
7737,7.214408398
7738,7.2143116
7739,7.2143116
7740,7.214382648
7741,7.214678288
7742,7.214857101
7743,7.21480751
7744,7.214691639
7745,7.214495659
7746,7.214242935
7747,7.21435976
7748,7.214527607
7749,7.214403152
7750,7.214274406
7751,7.214487076
7752,7.21478653
7753,7.215047836
7754,7.214755535
7755,7.214832783
7756,7.215146065
7757,7.214782715
7758,7.214813232
7759,7.214951992
7760,7.214722157
7761,7.214282036
7762,7.214362144
7763,7.214716911
7764,7.214808941
7765,7.214744568
7766,7.2148633
7767,7.215055466
7768,7.215088844
7769,7.21434164
7770,7.214165211
7771,7.214204311
7772,7.214702606
7773,7.214615822
7774,7.214157104
7775,7.214419365
7776,7.214124203
7777,7.214234352
7778,7.214773655
7779,7.21459341
7780,7.214604855
7781,7.213997364
7782,7.213779449
7783,7.214155197
7784,7.214498043
7785,7.214423656
7786,7.214203835
7787,7.214518547
7788,7.214474201
7789,7.214477539
7790,7.214323997
7791,7.214618206
7792,7.214803696
7793,7.214840412
7794,7.214897156
7795,7.214434624
7796,7.214581013
7797,7.214436054
7798,7.214735031
7799,7.214958668
7800,7.214704514
7801,7.214356422
7802,7.214753628
7803,7.21476841
7804,7.214561462
7805,7.214735508
7806,7.214645863
7807,7.21501112
7808,7.214803696
7809,7.214521885
7810,7.214471817
7811,7.214692593
7812,7.21421051
7813,7.214175224
7814,7.214550495
7815,7.214618206
7816,7.214782238
7817,7.214719296
7818,7.214762211
7819,7.214708328
7820,7.215019226
7821,7.214595318
7822,7.214512825
7823,7.214661121
7824,7.214827538
7825,7.214749336
7826,7.214429855
7827,7.214662552
7828,7.214764595
7829,7.215180397
7830,7.215024471
7831,7.215232849
7832,7.214855194
7833,7.214785576
7834,7.214775562
7835,7.214588642
7836,7.214377403
7837,7.214267731
7838,7.214760303
7839,7.214253902
7840,7.214534283
7841,7.214367867
7842,7.213918686
7843,7.214432716
7844,7.214798927
7845,7.214820385
7846,7.214802742
7847,7.214611053
7848,7.214739799
7849,7.214051723
7850,7.214028835
7851,7.21435976
7852,7.21481514
7853,7.214782238
7854,7.214292526
7855,7.214076042
7856,7.214722157
7857,7.214772701
7858,7.214692116
7859,7.214382172
7860,7.214432716
7861,7.214348316
7862,7.21467638
7863,7.21462059
7864,7.214563847
7865,7.214131832
7866,7.214071751
7867,7.214271545
7868,7.214411259
7869,7.214756489
7870,7.213854313
7871,7.213603497
7872,7.214094162
7873,7.214318275
7874,7.214404583
7875,7.214583397
7876,7.214407921
7877,7.214845657
7878,7.214705944
7879,7.214624882
7880,7.214269161
7881,7.21448946
7882,7.214604378
7883,7.214742184
7884,7.214707851
7885,7.21446991
7886,7.214635372
7887,7.214663506
7888,7.214465618
7889,7.214435577
7890,7.214483261
7891,7.21460104
7892,7.214595795
7893,7.214044571
7894,7.213841438
7895,7.214391232
7896,7.213994026
7897,7.214055061
7898,7.214411736
7899,7.214633465
7900,7.214697361
7901,7.214644909
7902,7.214470387
7903,7.215105057
7904,7.214859486
7905,7.214461803
7906,7.214373589
7907,7.214512348
7908,7.214580536
7909,7.214177132
7910,7.214131355
7911,7.214385033
7912,7.214458942
7913,7.214464664
7914,7.214570999
7915,7.214325428
7916,7.214179516
7917,7.214456558
7918,7.214447498
7919,7.213652134
7920,7.21354723
7921,7.214262009
7922,7.214356899
7923,7.214282513
7924,7.214243412
7925,7.21467495
7926,7.214382172
7927,7.214859962
7928,7.214259148
7929,7.214158058
7930,7.214486599
7931,7.214750767
7932,7.215164661
7933,7.214246273
7934,7.213753223
7935,7.213819981
7936,7.214394569
7937,7.214755535
7938,7.214154243
7939,7.214073658
7940,7.214687347
7941,7.215083599
7942,7.214836121
7943,7.214541912
7944,7.214438915
7945,7.215269089
7946,7.214856625
7947,7.214752674
7948,7.214215279
7949,7.214104652
7950,7.214337826
7951,7.214503765
7952,7.213778973
7953,7.213822365
7954,7.214343548
7955,7.21445322
7956,7.214085579
7957,7.214187145
7958,7.214634895
7959,7.214340687
7960,7.214487553
7961,7.214637756
7962,7.214570999
7963,7.214641094
7964,7.214591026
7965,7.214333534
7966,7.214379311
7967,7.214527607
7968,7.214283466
7969,7.214848042
7970,7.214221954
7971,7.214323044
7972,7.214063644
7973,7.214138031
7974,7.214385509
7975,7.214570522
7976,7.214832783
7977,7.214144707
7978,7.213850975
7979,7.214498997
7980,7.214388847
7981,7.21421051
7982,7.21438694
7983,7.214379311
7984,7.21417284
7985,7.213932037
7986,7.214351654
7987,7.213695049
7988,7.213615417
7989,7.214124203
7990,7.214239597
7991,7.214154243
7992,7.214160919
7993,7.214280605
7994,7.213730812
7995,7.213635921
7996,7.213868141
7997,7.213915825
7998,7.214029312
7999,7.214267254
8000,7.214011669
8001,7.213801384
8002,7.213579655
8003,7.214029789
8004,7.214526653
8005,7.214063644
8006,7.213669777
8007,7.213583946
8008,7.214043617
8009,7.213663101
8010,7.213592529
8011,7.213817596
8012,7.214091778
8013,7.214666367
8014,7.213720322
8015,7.21334219
8016,7.213354588
8017,7.213406086
8018,7.21414566
8019,7.213810444
8020,7.213580608
8021,7.213819027
8022,7.214027882
8023,7.214313507
8024,7.214575291
8025,7.214163303
8026,7.213392258
8027,7.213485241
8028,7.213959694
8029,7.214021206
8030,7.213858604
8031,7.213953972
8032,7.213184834
8033,7.21313715
8034,7.213504314
8035,7.213526726
8036,7.214271069
8037,7.214049816
8038,7.213819981
8039,7.214085579
8040,7.214204311
8041,7.214792252
8042,7.214298248
8043,7.213436604
8044,7.213409424
8045,7.213763714
8046,7.214039326
8047,7.214536667
8048,7.213376045
8049,7.213223457
8050,7.213762283
8051,7.214734077
8052,7.214457512
8053,7.213708401
8054,7.213707447
8055,7.213894367
8056,7.214289188
8057,7.21458292
8058,7.214078903
8059,7.214087963
8060,7.213887215
8061,7.214143753
8062,7.214025021
8063,7.214252472
8064,7.213793755
8065,7.213474751
8066,7.214012146
8067,7.214527607
8068,7.215125084
8069,7.214630127
8070,7.214372635
8071,7.214374542
8072,7.214482307
8073,7.214569569
8074,7.214475155
8075,7.213788986
8076,7.21356535
8077,7.213713646
8078,7.214347363
8079,7.214466572
8080,7.214650154
8081,7.214632034
8082,7.21455574
8083,7.214502811
8084,7.214587688
8085,7.214677334
8086,7.214840412
8087,7.214768887
8088,7.214279652
8089,7.214244366
8090,7.213947296
8091,7.21422863
8092,7.214259148
8093,7.214330196
8094,7.214710712
8095,7.214907169
8096,7.215036392
8097,7.214524269
8098,7.214118004
8099,7.213662624
8100,7.213980198
8101,7.214802265
8102,7.214739799
8103,7.214203835
8104,7.214146137
8105,7.214591026
8106,7.214807987
8107,7.214879513
8108,7.214811325
8109,7.214770317
8110,7.215119839
8111,7.214622021
8112,7.214123249
8113,7.21407795
8114,7.214347363
8115,7.214842319
8116,7.214635372
8117,7.214435577
8118,7.214964867
8119,7.214850426
8120,7.214800358
8121,7.215071678
8122,7.215034008
8123,7.214856625
8124,7.21447134
8125,7.214353561
8126,7.214388371
8127,7.214435101
8128,7.214741707
8129,7.214805603
8130,7.214967728
8131,7.214888573
8132,7.214375973
8133,7.21410799
8134,7.214383602
8135,7.214975357
8136,7.214466095
8137,7.214583874
8138,7.21479845
8139,7.214607239
8140,7.214529514
8141,7.214249134
8142,7.214456558
8143,7.214861393
8144,7.214876175
8145,7.214801788
8146,7.214718819
8147,7.214672565
8148,7.214319229
8149,7.214547157
8150,7.214397907
8151,7.214523315
8152,7.214744568
8153,7.214473724
8154,7.214309692
8155,7.21440649
8156,7.214162827
8157,7.214139938
8158,7.214393139
8159,7.21436739
8160,7.214390278
8161,7.21439743
8162,7.214535236
8163,7.215035915
8164,7.214694977
8165,7.2142663
8166,7.213870049
8167,7.213935852
8168,7.214152336
8169,7.214343548
8170,7.21443224
8171,7.214551926
8172,7.214807034
8173,7.214814186
8174,7.215107918
8175,7.214325428
8176,7.213941574
8177,7.214324474
8178,7.214688301
8179,7.214499474
8180,7.213971138
8181,7.213983059
8182,7.214205265
8183,7.214524269
8184,7.214384556
8185,7.214689732
8186,7.214487076
8187,7.214505672
8188,7.21500349
8189,7.214688778
8190,7.214560509
8191,7.214076996
8192,7.213592052
8193,7.213904858
8194,7.213728905
8195,7.213796616
8196,7.214118004
8197,7.214213848
8198,7.214471817
8199,7.215016842
8200,7.214994431
8201,7.214993954
8202,7.214845657
8203,7.214440823
8204,7.215023041
8205,7.214253426
8206,7.213997364
8207,7.214196682
8208,7.21408844
8209,7.214343071
8210,7.214458466
8211,7.2148633
8212,7.214692593
8213,7.214841366
8214,7.214586258
8215,7.214800358
8216,7.214924335
8217,7.214838028
8218,7.214999199
8219,7.214685917
8220,7.21426487
8221,7.214577198
8222,7.214940548
8223,7.214626312
8224,7.214406967
8225,7.214756489
8226,7.214633465
8227,7.214581966
8228,7.214538574
8229,7.214425087
8230,7.214442253
8231,7.214836121
8232,7.214187622
8233,7.2139678
8234,7.213938236
8235,7.214637756
8236,7.214584351
8237,7.214347839
8238,7.214161396
8239,7.214462757
8240,7.214892387
8241,7.214123726
8242,7.214090347
8243,7.21432972
8244,7.214683056
8245,7.214672565
8246,7.214766502
8247,7.214303493
8248,7.214224339
8249,7.214073658
8250,7.214174271
8251,7.214396477
8252,7.214330196
8253,7.214795113
8254,7.214425564
8255,7.214708805
8256,7.214571953
8257,7.2143507
8258,7.214387417
8259,7.214597702
8260,7.214871883
8261,7.214688301
8262,7.214779377
8263,7.21488905
8264,7.215049744
8265,7.214756966
8266,7.214684963
8267,7.214334488
8268,7.214431763
8269,7.214124203
8270,7.213494301
8271,7.213438988
8272,7.213960171
8273,7.213952065
8274,7.213738441
8275,7.213754177
8276,7.214262009
8277,7.214794636
8278,7.215158939
8279,7.214725494
8280,7.214465141
8281,7.214594364
8282,7.21424675
8283,7.214535713
8284,7.214323997
8285,7.214166164
8286,7.214807034
8287,7.21532011
8288,7.214739323
8289,7.214160919
8290,7.2141819
8291,7.214542866
8292,7.214731216
8293,7.214692116
8294,7.21430254
8295,7.214343071
8296,7.214397907
8297,7.214437485
8298,7.214395523
8299,7.214821815
8300,7.214748859
8301,7.214737892
8302,7.214503765
8303,7.214306831
8304,7.214646816
8305,7.213941097
8306,7.21392107
8307,7.213903904
8308,7.2142272
8309,7.213585377
8310,7.21339798
8311,7.214018822
8312,7.21446085
8313,7.214344501
8314,7.214053154
8315,7.214289188
8316,7.213964462
8317,7.213863373
8318,7.214374542
8319,7.214640141
8320,7.214611053
8321,7.214157104
8322,7.214221001
8323,7.214693069
8324,7.214999199
8325,7.214713097
8326,7.214107513
8327,7.213825703
8328,7.214316368
8329,7.214240551
8330,7.214879513
8331,7.214621544
8332,7.214267254
8333,7.214029789
8334,7.214169502
8335,7.214520454
8336,7.213728905
8337,7.213436604
8338,7.214161396
8339,7.214623928
8340,7.21476078
8341,7.214624882
8342,7.214473724
8343,7.214457035
8344,7.214300632
8345,7.214551926
8346,7.21466589
8347,7.214794636
8348,7.214568138
8349,7.214434147
8350,7.214339256
8351,7.214921474
8352,7.214762211
8353,7.214584827
8354,7.214466572
8355,7.214538097
8356,7.214677334
8357,7.214344501
8358,7.214458942
8359,7.214699268
8360,7.214800835
8361,7.214592934
8362,7.214586258
8363,7.214848042
8364,7.214819431
8365,7.214568615
8366,7.214560986
8367,7.214697838
8368,7.214493752
8369,7.214900494
8370,7.214858532
8371,7.214865685
8372,7.214766979
8373,7.2145257
8374,7.214321613
8375,7.214483261
8376,7.214757442
8377,7.214781284
8378,7.214892864
8379,7.214828014
8380,7.214717865
8381,7.214855194
8382,7.214918137
8383,7.21471405
8384,7.214562893
8385,7.214529991
8386,7.214767456
8387,7.21465683
8388,7.214849949
8389,7.214783192
8390,7.214499474
8391,7.214821339
8392,7.21471405
8393,7.21467495
8394,7.214880943
8395,7.215102673
8396,7.215005875
8397,7.214996815
8398,7.214872837
8399,7.214738369
8400,7.214643002
8401,7.214622974
8402,7.214497566
8403,7.214456081
8404,7.214416981
8405,7.215085506
8406,7.214770794
8407,7.214461803
8408,7.214622498
8409,7.214994907
8410,7.214965343
8411,7.214813232
8412,7.214103222
8413,7.214135647
8414,7.214349747
8415,7.214643955
8416,7.214780807
8417,7.214737415
8418,7.214701653
8419,7.215252399
8420,7.214721203
8421,7.214275837
8422,7.213930607
8423,7.214027405
8424,7.214488983
8425,7.214260578
8426,7.214282513
8427,7.214431763
8428,7.214644432
8429,7.214481831
8430,7.214605331
8431,7.214817047
8432,7.214664459
8433,7.214700222
8434,7.214382648
8435,7.214586735
8436,7.214521885
8437,7.214469433
8438,7.214762688
8439,7.214764118
8440,7.214799881
8441,7.21440649
8442,7.214179516
8443,7.214291573
8444,7.214300156
8445,7.214344978
8446,7.214519501
8447,7.214607239
8448,7.214753628
8449,7.214681625
8450,7.214360237
8451,7.214277744
8452,7.214668274
8453,7.214653969
8454,7.214616776
8455,7.214745522
8456,7.214571953
8457,7.214316845
8458,7.214215279
8459,7.213717461
8460,7.213603497
8461,7.214290619
8462,7.214398861
8463,7.214309216
8464,7.214127064
8465,7.21408987
8466,7.214450836
8467,7.21443367
8468,7.214425564
8469,7.214334488
8470,7.214422226
8471,7.214434147
8472,7.214344978
8473,7.214328289
8474,7.214683533
8475,7.214675426
8476,7.214344501
8477,7.214224815
8478,7.213887215
8479,7.2137146
8480,7.21350956
8481,7.214045048
8482,7.214216232
8483,7.214385033
8484,7.21462822
8485,7.215154648
8486,7.214896202
8487,7.21442318
8488,7.214352131
8489,7.214652061
8490,7.214743137
8491,7.214097023
8492,7.213935852
8493,7.214196205
8494,7.214326382
8495,7.21446228
8496,7.214369297
8497,7.214561939
8498,7.214559078
8499,7.214569092
8500,7.214604855
8501,7.214623928
8502,7.214845657
8503,7.214488983
8504,7.214446068
8505,7.214562416
8506,7.214700699
8507,7.21462965
8508,7.214806557
8509,7.214735985
8510,7.214736462
8511,7.21481514
8512,7.214669228
8513,7.214808464
8514,7.214773655
8515,7.214410782
8516,7.21454668
8517,7.214840412
8518,7.214651108
8519,7.214492321
8520,7.214782715
8521,7.214973927
8522,7.214607239
8523,7.214221954
8524,7.214206219
8525,7.214445591
8526,7.214976788
8527,7.21458292
8528,7.214771271
8529,7.214445114
8530,7.214357376
8531,7.21445179
8532,7.214995861
8533,7.214784145
8534,7.214862347
8535,7.214584351
8536,7.214480877
8537,7.214649677
8538,7.214908123
8539,7.214643955
8540,7.21397686
8541,7.214025497
8542,7.214635849
8543,7.215113163
8544,7.214614868
8545,7.213987827
8546,7.214136124
8547,7.214695454
8548,7.214775085
8549,7.214574814
8550,7.214412212
8551,7.214640141
8552,7.214413643
8553,7.214214325
8554,7.214097977
8555,7.214529514
8556,7.214456558
8557,7.214501381
8558,7.214476585
8559,7.214513779
8560,7.214832306
8561,7.214292526
8562,7.213853836
8563,7.214096546
8564,7.214375019
8565,7.214253902
8566,7.214583874
8567,7.214547634
8568,7.214886189
8569,7.21507597
8570,7.214653492
8571,7.214464188
8572,7.214764118
8573,7.214654922
8574,7.2144804
8575,7.214466572
8576,7.214519024
8577,7.214573383
8578,7.214259624
8579,7.214174747
8580,7.214691162
8581,7.214726448
8582,7.21430254
8583,7.214011192
8584,7.214469433
8585,7.214763165
8586,7.214569092
8587,7.214371681
8588,7.214533806
8589,7.214162827
8590,7.213989258
8591,7.21446085
8592,7.214596272
8593,7.214519024
8594,7.214371681
8595,7.214708328
8596,7.214524746
8597,7.214179039
8598,7.214241028
8599,7.214703083
8600,7.214406013
8601,7.214474678
8602,7.214312553
8603,7.214400768
8604,7.214236259
8605,7.21417284
8606,7.214596748
8607,7.2142663
8608,7.213939667
8609,7.214148045
8610,7.214260578
8611,7.214744091
8612,7.213741302
8613,7.213430405
8614,7.213962078
8615,7.214112282
8616,7.213781357
8617,7.214214802
8618,7.214488506
8619,7.214541912
8620,7.214698792
8621,7.214693546
8622,7.214725971
8623,7.214473724
8624,7.213955879
8625,7.214002132
8626,7.214328766
8627,7.214905262
8628,7.214623928
8629,7.214346886
8630,7.2139678
8631,7.214078903
8632,7.2140522
8633,7.214553356
8634,7.214849472
8635,7.21432209
8636,7.214130402
8637,7.214552879
8638,7.214508057
8639,7.214501858
8640,7.214566708
8641,7.213988781
8642,7.214150906
8643,7.214152813
8644,7.214221478
8645,7.214413643
8646,7.21372366
8647,7.213755131
8648,7.213712692
8649,7.214074612
8650,7.214502335
8651,7.214699268
8652,7.214664459
8653,7.21454668
8654,7.214811325
8655,7.214790344
8656,7.214540958
8657,7.214370728
8658,7.214204788
8659,7.214793682
8660,7.214820385
8661,7.21414566
8662,7.21419096
8663,7.214534283
8664,7.214848042
8665,7.214250088
8666,7.213978767
8667,7.213894844
8668,7.214338303
8669,7.214687824
8670,7.214662552
8671,7.214428902
8672,7.214222908
8673,7.2141819
8674,7.214608192
8675,7.214407444
8676,7.214581013
8677,7.214286327
8678,7.214286327
8679,7.214098454
8680,7.214315891
8681,7.214810848
8682,7.214286804
8683,7.213849545
8684,7.213939667
8685,7.214450836
8686,7.214754581
8687,7.214941502
8688,7.214546204
8689,7.214404583
8690,7.214653015
8691,7.214600086
8692,7.214078903
8693,7.213774204
8694,7.214035988
8695,7.214482307
8696,7.214673519
8697,7.214542389
8698,7.214324951
8699,7.214642525
8700,7.214853764
8701,7.214783669
8702,7.214627743
8703,7.214634418
8704,7.214766979
8705,7.214363575
8706,7.214467525
8707,7.214811802
8708,7.214577198
8709,7.214442253
8710,7.214954853
8711,7.214598179
8712,7.214632988
8713,7.214336872
8714,7.214566708
8715,7.214745998
8716,7.214595795
8717,7.214461327
8718,7.214626312
8719,7.214642525
8720,7.21478796
8721,7.214497089
8722,7.214093208
8723,7.214010239
8724,7.214310169
8725,7.214655399
8726,7.214738369
8727,7.21457386
8728,7.214548111
8729,7.214371681
8730,7.214962006
8731,7.214633942
8732,7.214547157
8733,7.214633465
8734,7.214729309
8735,7.214683056
8736,7.214734554
8737,7.214565754
8738,7.214783192
8739,7.214905739
8740,7.215297222
8741,7.214679718
8742,7.214517593
8743,7.214252949
8744,7.214636803
8745,7.214882851
8746,7.215099812
8747,7.214936256
8748,7.214796543
8749,7.214743137
8750,7.214792728
8751,7.214541912
8752,7.214478493
8753,7.215134144
8754,7.214721203
8755,7.214199543
8756,7.214392185
8757,7.214640141
8758,7.214552402
8759,7.214281082
8760,7.214613914
8761,7.214859962
8762,7.214789867
8763,7.214837074
8764,7.214755058
8765,7.214428902
8766,7.214194298
8767,7.214192867
8768,7.214390278
8769,7.214288712
8770,7.214671135
8771,7.214694023
8772,7.214892864
8773,7.214967251
8774,7.214697838
8775,7.215034485
8776,7.215051174
8777,7.214777946
8778,7.214715481
8779,7.214602947
8780,7.214755058
8781,7.214571953
8782,7.214614868
8783,7.214765072
8784,7.214612007
8785,7.214587212
8786,7.214646816
8787,7.214920044
8788,7.214982986
8789,7.214805603
8790,7.214827538
8791,7.214859009
8792,7.214684963
8793,7.214571476
8794,7.214774132
8795,7.214636803
8796,7.215054035
8797,7.214990139
8798,7.214716434
8799,7.21486187
8800,7.214933872
8801,7.214758873
8802,7.215058327
8803,7.214899063
8804,7.214396954
8805,7.214457512
8806,7.214055538
8807,7.213736057
8808,7.213942051
8809,7.214453697
8810,7.214688778
8811,7.214292526
8812,7.213881493
8813,7.213999271
8814,7.214577675
8815,7.215051174
8816,7.214986324
8817,7.214168072
8818,7.214193344
8819,7.214189053
8820,7.214143753
8821,7.214171886
8822,7.21451664
8823,7.21475172
8824,7.214951515
8825,7.215336323
8826,7.215025425
8827,7.214941502
8828,7.214991093
8829,7.215209961
8830,7.215221882
8831,7.214957237
8832,7.214807987
8833,7.214946747
8834,7.21464777
8835,7.214795589
8836,7.214385986
8837,7.214540482
8838,7.215028286
8839,7.214775562
8840,7.214622498
8841,7.2151227
8842,7.215024948
8843,7.214540958
8844,7.214546204
8845,7.214737415
8846,7.214807987
8847,7.214332581
8848,7.214402199
8849,7.214406967
8850,7.214375496
8851,7.214710236
8852,7.214865685
8853,7.214510441
8854,7.214882851
8855,7.214785099
8856,7.214448929
8857,7.214706421
8858,7.214826584
8859,7.214726925
8860,7.214413166
8861,7.214426041
8862,7.215155125
8863,7.214804649
8864,7.214513302
8865,7.214790821
8866,7.214699745
8867,7.215026855
8868,7.214321613
8869,7.214430809
8870,7.214691639
8871,7.214967728
8872,7.214984417
8873,7.21461153
8874,7.214370251
8875,7.214548588
8876,7.214142799
8877,7.214490414
8878,7.21457243
8879,7.214560986
8880,7.214937687
8881,7.214900494
8882,7.214367867
8883,7.214508533
8884,7.214738846
8885,7.21513176
8886,7.21505022
8887,7.214715958
8888,7.214700699
8889,7.214778423
8890,7.21471262
8891,7.214335442
8892,7.214374542
8893,7.21448946
8894,7.214997292
8895,7.214734077
8896,7.214483738
8897,7.214661121
8898,7.214988232
8899,7.214833736
8900,7.214402199
8901,7.214560986
8902,7.214196205
8903,7.214208603
8904,7.214885235
8905,7.214458942
8906,7.214451313
8907,7.214799404
8908,7.214738846
8909,7.214742661
8910,7.214641571
8911,7.214986801
8912,7.214938641
8913,7.214820385
8914,7.214950085
8915,7.214624405
8916,7.214468002
8917,7.214691639
8918,7.214783192
8919,7.214949608
8920,7.214652061
8921,7.214938641
8922,7.214884758
8923,7.214803696
8924,7.214924812
8925,7.215071201
8926,7.214663506
8927,7.214544296
8928,7.214278221
8929,7.214515209
8930,7.214979172
8931,7.214657307
8932,7.214502335
8933,7.214970589
8934,7.215156555
8935,7.215098381
8936,7.214647293
8937,7.214864254
8938,7.21517992
8939,7.214860439
8940,7.214829445
8941,7.215041637
8942,7.214819908
8943,7.214657307
8944,7.214428425
8945,7.21459198
8946,7.214989662
8947,7.214706898
8948,7.21447897
8949,7.214836121
8950,7.215232849
8951,7.21506834
8952,7.214478016
8953,7.214243889
8954,7.214082718
8955,7.21458149
8956,7.214821815
8957,7.214850903
8958,7.214880466
8959,7.214772701
8960,7.214773178
8961,7.214803696
8962,7.215104103
8963,7.215322971
8964,7.215374947
8965,7.215177059
8966,7.215102673
8967,7.215126038
8968,7.215425968
8969,7.214774609
8970,7.214728832
8971,7.214784145
8972,7.214958191
8973,7.215173244
8974,7.214789391
8975,7.214735508
8976,7.21490097
8977,7.21511507
8978,7.215130329
8979,7.215159416
8980,7.215247154
8981,7.215149879
8982,7.215248108
8983,7.215222359
8984,7.215069294
8985,7.214762688
8986,7.214754105
8987,7.214828014
8988,7.214848518
8989,7.214796543
8990,7.214809895
8991,7.214668751
8992,7.215082645
8993,7.214472294
8994,7.214540482
8995,7.214734554
8996,7.214813709
8997,7.214920521
8998,7.215087414
8999,7.215047836
9000,7.215025425
9001,7.214549541
9002,7.214056969
9003,7.214531898
9004,7.214671135
9005,7.21485424
9006,7.214595318
9007,7.214523792
9008,7.214916229
9009,7.215385437
9010,7.214948177
9011,7.214978218
9012,7.214853764
9013,7.214681625
9014,7.215114594
9015,7.214892387
9016,7.21443224
9017,7.214203358
9018,7.214534283
9019,7.214993954
9020,7.214920044
9021,7.214479446
9022,7.214228153
9023,7.214734554
9024,7.214753151
9025,7.215101242
9026,7.214835644
9027,7.214635849
9028,7.214499474
9029,7.214677811
9030,7.21465826
9031,7.214911938
9032,7.214728355
9033,7.215011597
9034,7.214948654
9035,7.215032101
9036,7.214983463
9037,7.214855194
9038,7.214894295
9039,7.214967728
9040,7.215159416
9041,7.21472168
9042,7.214816093
9043,7.215140343
9044,7.214903355
9045,7.21490097
9046,7.215249538
9047,7.214605331
9048,7.214493752
9049,7.214866161
9050,7.215023041
9051,7.214540005
9052,7.214301586
9053,7.214282513
9054,7.214244366
9055,7.214005947
9056,7.213918686
9057,7.21418047
9058,7.214496136
9059,7.214375973
9060,7.214612007
9061,7.214439392
9062,7.214726925
9063,7.214277267
9064,7.213989735
9065,7.214382648
9066,7.214655876
9067,7.214215755
9068,7.21428442
9069,7.214414597
9070,7.214508533
9071,7.214229107
9072,7.213852882
9073,7.214301109
9074,7.214785099
9075,7.214998245
9076,7.214968681
9077,7.214880466
9078,7.215019226
9079,7.214636803
9080,7.214403629
9081,7.214344978
9082,7.214766502
9083,7.214797974
9084,7.214385509
9085,7.214316368
9086,7.214517593
9087,7.214333057
9088,7.21449852
9089,7.214644432
9090,7.214422703
9091,7.214347363
9092,7.214982986
9093,7.214614391
9094,7.214329243
9095,7.214020729
9096,7.214496136
9097,7.214187622
9098,7.214187145
9099,7.214241028
9100,7.214223862
9101,7.214376926
9102,7.214213371
9103,7.214320183
9104,7.214493752
9105,7.214479923
9106,7.214168072
9107,7.214611053
9108,7.214958668
9109,7.215042114
9110,7.215022564
9111,7.214860439
9112,7.214539528
9113,7.214578629
9114,7.214586258
9115,7.214374542
9116,7.2141366
9117,7.214209557
9118,7.214290619
9119,7.214743614
9120,7.214776516
9121,7.214327335
9122,7.214292049
9123,7.214742184
9124,7.214698315
9125,7.214560986
9126,7.214569092
9127,7.214692116
9128,7.214996338
9129,7.214575291
9130,7.214461803
9131,7.214586735
9132,7.214579105
9133,7.214256287
9134,7.213775635
9135,7.214017391
9136,7.214360237
9137,7.214215279
9138,7.214825153
9139,7.214367867
9140,7.214035988
9141,7.214529037
9142,7.214017391
9143,7.213849068
9144,7.214425087
9145,7.214752197
9146,7.214588642
9147,7.215085506
9148,7.214905262
9149,7.214746475
9150,7.214749336
9151,7.214664936
9152,7.214488506
9153,7.214119434
9154,7.214400768
9155,7.21453619
9156,7.214503288
9157,7.214364529
9158,7.21439743
9159,7.214744568
9160,7.214556694
9161,7.214417934
9162,7.214553356
9163,7.214557648
9164,7.214467049
9165,7.214690685
9166,7.215192318
9167,7.214928627
9168,7.214798927
9169,7.214484692
9170,7.214694977
9171,7.215214252
9172,7.214776516
9173,7.214096546
9174,7.213937283
9175,7.214427948
9176,7.214535713
9177,7.214321136
9178,7.214650631
9179,7.214493752
9180,7.214101315
9181,7.21374321
9182,7.213952541
9183,7.214068413
9184,7.214290619
9185,7.213882923
9186,7.214115143
9187,7.21404314
9188,7.214046001
9189,7.21424675
9190,7.214317322
9191,7.213916779
9192,7.213925838
9193,7.214267731
9194,7.214215755
9195,7.214409828
9196,7.214896679
9197,7.214820385
9198,7.214177132
9199,7.213871002
9200,7.214306831
9201,7.214769363
9202,7.214784622
9203,7.214312077
9204,7.214392662
9205,7.214321136
9206,7.214249611
9207,7.213799477
9208,7.213613987
9209,7.213923931
9210,7.213987827
9211,7.214367867
9212,7.21434927
9213,7.214589596
9214,7.214182854
9215,7.2143116
9216,7.214065552
9217,7.214231968
9218,7.214520454
9219,7.214688301
9220,7.214626789
9221,7.214271545
9222,7.214002132
9223,7.214347363
9224,7.214622021
9225,7.21457386
9226,7.214735031
9227,7.214727879
9228,7.214490891
9229,7.213899612
9230,7.213851929
9231,7.214404106
9232,7.214457989
9233,7.213861465
9234,7.213651657
9235,7.214073658
9236,7.214461803
9237,7.214467049
9238,7.214584827
9239,7.214663982
9240,7.214543819
9241,7.214390278
9242,7.214385509
9243,7.215046406
9244,7.21479702
9245,7.214818478
9246,7.214841843
9247,7.21449995
9248,7.214550495
9249,7.21442461
9250,7.214940071
9251,7.214720726
9252,7.214993477
9253,7.214766502
9254,7.214477539
9255,7.214452267
9256,7.214609623
9257,7.215158939
9258,7.214949608
9259,7.214975357
9260,7.214915752
9261,7.214264393
9262,7.214369774
9263,7.215015888
9264,7.215001106
9265,7.215023518
9266,7.214307785
9267,7.214106083
9268,7.214510441
9269,7.214200497
9270,7.214420795
9271,7.214523792
9272,7.214196205
9273,7.214360714
9274,7.214132309
9275,7.213904381
9276,7.213730812
9277,7.213968277
9278,7.214014053
9279,7.214219093
9280,7.214433193
9281,7.214944363
9282,7.214839458
9283,7.214353085
9284,7.214097977
9285,7.214251518
9286,7.214967728
9287,7.214939594
9288,7.214749336
9289,7.213984013
9290,7.21398592
9291,7.214323997
9292,7.215040207
9293,7.214997292
9294,7.214739799
9295,7.214951515
9296,7.214795589
9297,7.214835644
9298,7.214806557
9299,7.214930534
9300,7.214578629
9301,7.21495533
9302,7.214546204
9303,7.214254379
9304,7.214718819
9305,7.214870453
9306,7.21509552
9307,7.214733124
9308,7.214644909
9309,7.21472168
9310,7.214871883
9311,7.214856625
9312,7.214428425
9313,7.214327812
9314,7.214484215
9315,7.214465618
9316,7.214730263
9317,7.214444637
9318,7.214245796
9319,7.214344501
9320,7.214236736
9321,7.214290619
9322,7.214534283
9323,7.215071678
9324,7.214314938
9325,7.214062691
9326,7.214559555
9327,7.214537144
9328,7.214244366
9329,7.214655399
9330,7.214988708
9331,7.21446991
9332,7.214370728
9333,7.214871883
9334,7.214738369
9335,7.214446545
9336,7.214699268
9337,7.214385509
9338,7.214130402
9339,7.214537621
9340,7.21485424
9341,7.214713097
9342,7.21425581
9343,7.214392185
9344,7.214695454
9345,7.214894295
9346,7.214299202
9347,7.214351177
9348,7.21499157
9349,7.214729786
9350,7.214976788
9351,7.215091228
9352,7.214812756
9353,7.214906693
9354,7.21474123
9355,7.214862347
9356,7.214939117
9357,7.214986801
9358,7.215070724
9359,7.21491003
9360,7.214951992
9361,7.214897633
9362,7.214696407
9363,7.214802742
9364,7.215044975
9365,7.214971066
9366,7.214836597
9367,7.214561462
9368,7.214474678
9369,7.214695454
9370,7.214342594
9371,7.214453697
9372,7.215146542
9373,7.214762688
9374,7.214603424
9375,7.214408398
9376,7.214528084
9377,7.214517117
9378,7.214808941
9379,7.214826107
9380,7.214950562
9381,7.214651108
9382,7.214447975
9383,7.214910507
9384,7.214980602
9385,7.214624405
9386,7.214812756
9387,7.214716434
9388,7.214657307
9389,7.214818478
9390,7.214918137
9391,7.214938164
9392,7.215003014
9393,7.214941025
9394,7.215017319
9395,7.214941978
9396,7.214695454
9397,7.215149879
9398,7.214885712
9399,7.215058327
9400,7.214813709
9401,7.214733124
9402,7.214795113
9403,7.21487093
9404,7.215027809
9405,7.214793682
9406,7.215011597
9407,7.214817524
9408,7.214467525
9409,7.214398861
9410,7.214825153
9411,7.214744091
9412,7.214857101
9413,7.214702129
9414,7.214858532
9415,7.215180397
9416,7.21520853
9417,7.215153694
9418,7.21517086
9419,7.214918613
9420,7.215062618
9421,7.214989662
9422,7.21466732
9423,7.214690685
9424,7.214912891
9425,7.214648247
9426,7.214476109
9427,7.214207172
9428,7.214650154
9429,7.214600563
9430,7.214667797
9431,7.214035034
9432,7.213867664
9433,7.214272976
9434,7.214220524
9435,7.213980198
9436,7.214348793
9437,7.214573383
9438,7.214317799
9439,7.214491844
9440,7.214125156
9441,7.213796139
9442,7.214094162
9443,7.214440823
9444,7.214602947
9445,7.214540482
9446,7.214849472
9447,7.215103626
9448,7.214634895
9449,7.214348316
9450,7.214263916
9451,7.214073658
9452,7.214119434
9453,7.214668274
9454,7.215152264
9455,7.214300156
9456,7.214170456
9457,7.214407921
9458,7.214993
9459,7.214354038
9460,7.2141819
9461,7.21391964
9462,7.213992119
9463,7.214443684
9464,7.214368343
9465,7.214121342
9466,7.214310646
9467,7.215006351
9468,7.214867592
9469,7.214773655
9470,7.214890957
9471,7.214528084
9472,7.214670181
9473,7.21486187
9474,7.214516163
9475,7.214146614
9476,7.214043617
9477,7.214660645
9478,7.214282513
9479,7.214304924
9480,7.214336395
9481,7.21393013
9482,7.214579582
9483,7.214316368
9484,7.213749886
9485,7.213893414
9486,7.214039326
9487,7.213701248
9488,7.213673592
9489,7.214311123
9490,7.214175224
9491,7.213971615
9492,7.214072227
9493,7.214390278
9494,7.214401245
9495,7.214299202
9496,7.214170456
9497,7.214091301
9498,7.214294434
9499,7.214347839
9500,7.214450359
9501,7.214465141
9502,7.214494228
9503,7.214352131
9504,7.214663029
9505,7.214384079
9506,7.214076996
9507,7.214529514
9508,7.215053558
9509,7.214519024
9510,7.213738441
9511,7.213578701
9512,7.213988781
9513,7.214935303
9514,7.214629173
9515,7.214592934
9516,7.21435833
9517,7.214650631
9518,7.213854313
9519,7.213676453
9520,7.213772774
9521,7.213585854
9522,7.213984489
9523,7.214450836
9524,7.214062691
9525,7.213781357
9526,7.213882446
9527,7.213973999
9528,7.21440506
9529,7.214265823
9530,7.213997364
9531,7.214269161
9532,7.214293003
9533,7.214989185
9534,7.214612961
9535,7.214601994
9536,7.214647293
9537,7.215064049
9538,7.214088917
9539,7.213953495
9540,7.214119434
9541,7.214428902
9542,7.214657784
9543,7.214263916
9544,7.214379787
9545,7.214419365
9546,7.214709759
9547,7.214570522
9548,7.213821888
9549,7.213805676
9550,7.214103699
9551,7.214492798
9552,7.214738369
9553,7.21491766
9554,7.214935303
9555,7.214511395
9556,7.214864254
9557,7.214702129
9558,7.214475155
9559,7.214485168
9560,7.214422226
9561,7.214493752
9562,7.214389801
9563,7.214428425
9564,7.214471817
9565,7.214304924
9566,7.214171886
9567,7.21435833
9568,7.214195251
9569,7.214066029
9570,7.214262486
9571,7.214680672
9572,7.214476109
9573,7.215003014
9574,7.214922428
9575,7.214326859
9576,7.214479446
9577,7.214561462
9578,7.214696407
9579,7.214612961
9580,7.214503288
9581,7.214735508
9582,7.214514732
9583,7.214611053
9584,7.215032578
9585,7.214595795
9586,7.214370728
9587,7.214464664
9588,7.214523792
9589,7.2149086
9590,7.214638233
9591,7.214757442
9592,7.214568615
9593,7.215027809
9594,7.215018272
9595,7.214663029
9596,7.214651585
9597,7.214581966
9598,7.214903831
9599,7.21478796
9600,7.214715958
9601,7.214251995
9602,7.21411562
9603,7.214158058
9604,7.214399815
9605,7.214663029
9606,7.214704514
9607,7.214847088
9608,7.215009689
9609,7.21472168
9610,7.214528561
9611,7.214850903
9612,7.214950085
9613,7.214790821
9614,7.214608192
9615,7.214699745
9616,7.21509409
9617,7.215064049
9618,7.214653969
9619,7.214336872
9620,7.214724541
9621,7.214815617
9622,7.214288235
9623,7.21423769
9624,7.214756012
9625,7.214212418
9626,7.213921547
9627,7.214169979
9628,7.214526176
9629,7.214635849
9630,7.214952469
9631,7.21478653
9632,7.214631557
9633,7.214609623
9634,7.214595318
9635,7.214839935
9636,7.214637756
9637,7.214331627
9638,7.21428442
9639,7.214337826
9640,7.214722157
9641,7.214178085
9642,7.213713169
9643,7.214041233
9644,7.214883327
9645,7.214613438
9646,7.214160919
9647,7.214301586
9648,7.21438694
9649,7.214447975
9650,7.214404583
9651,7.214606762
9652,7.214906693
9653,7.214430332
9654,7.214801788
9655,7.214756012
9656,7.214628696
9657,7.214594364
9658,7.214743614
9659,7.214502811
9660,7.214279652
9661,7.214299679
9662,7.214305878
9663,7.214552402
9664,7.214196682
9665,7.214283466
9666,7.214624882
9667,7.214619637
9668,7.214531422
9669,7.214626312
9670,7.215108871
9671,7.214736462
9672,7.214783192
9673,7.214739799
9674,7.214472771
9675,7.214398384
9676,7.214425564
9677,7.214677334
9678,7.21439743
9679,7.21461153
9680,7.214523315
9681,7.214643955
9682,7.214526176
9683,7.21437645
9684,7.214272499
9685,7.214031696
9686,7.214221001
9687,7.214705944
9688,7.214819431
9689,7.214488506
9690,7.214697838
9691,7.214797974
9692,7.21435976
9693,7.214352608
9694,7.21442461
9695,7.21427536
9696,7.21420145
9697,7.214384556
9698,7.214711189
9699,7.214453697
9700,7.214219093
9701,7.21475029
9702,7.214965343
9703,7.214787006
9704,7.214773655
9705,7.21496582
9706,7.214552402
9707,7.21416378
9708,7.214162827
9709,7.21488905
9710,7.214408398
9711,7.213891029
9712,7.214185715
9713,7.214700699
9714,7.214775085
9715,7.214583397
9716,7.214570522
9717,7.21496439
9718,7.214872837
9719,7.214663029
9720,7.214361668
9721,7.214302063
9722,7.214279175
9723,7.214087963
9724,7.214084148
9725,7.21396637
9726,7.214553833
9727,7.214054585
9728,7.214198112
9729,7.214487553
9730,7.21407032
9731,7.213582039
9732,7.213611126
9733,7.214264393
9734,7.213940144
9735,7.213980198
9736,7.214449883
9737,7.214207172
9738,7.214575768
9739,7.214661598
9740,7.214892387
9741,7.214339733
9742,7.214550972
9743,7.214672565
9744,7.214308262
9745,7.214539528
9746,7.214570999
9747,7.214512348
9748,7.214860439
9749,7.214295864
9750,7.213797569
9751,7.214078426
9752,7.214882374
9753,7.215075493
9754,7.214949608
9755,7.214896202
9756,7.215067863
9757,7.214843273
9758,7.214600563
9759,7.214344025
9760,7.214626789
9761,7.214878559
9762,7.214356422
9763,7.213868141
9764,7.214191914
9765,7.214761734
9766,7.214669704
9767,7.214426994
9768,7.21414566
9769,7.214501858
9770,7.21476841
9771,7.214326859
9772,7.213909149
9773,7.214031696
9774,7.214185238
9775,7.214704037
9776,7.214626312
9777,7.21467638
9778,7.21505785
9779,7.214761734
9780,7.214896202
9781,7.21445322
9782,7.214049816
9783,7.214420795
9784,7.214644432
9785,7.214907646
9786,7.214666843
9787,7.214551926
9788,7.214439869
9789,7.214859486
9790,7.214737892
9791,7.214574814
9792,7.214646339
9793,7.214749813
9794,7.214848995
9795,7.214382172
9796,7.21404314
9797,7.214606285
9798,7.214668274
9799,7.214283943
9800,7.214509487
9801,7.214416027
9802,7.214540005
9803,7.214830875
9804,7.215023994
9805,7.214879513
9806,7.21442461
9807,7.214943409
9808,7.214734554
9809,7.214471817
9810,7.213475704
9811,7.213366508
9812,7.214075089
9813,7.214135647
9814,7.21402359
9815,7.21411562
9816,7.21476984
9817,7.21498251
9818,7.214951038
9819,7.214758873
9820,7.214652538
9821,7.214475155
9822,7.214516163
9823,7.214564323
9824,7.214348316
9825,7.214283466
9826,7.214931488
9827,7.215051174
9828,7.21458292
9829,7.214352608
9830,7.214874744
9831,7.214807987
9832,7.21389389
9833,7.213501453
9834,7.213787556
9835,7.214333534
9836,7.214104176
9837,7.213964939
9838,7.214625359
9839,7.214383602
9840,7.214892387
9841,7.214761734
9842,7.214491844
9843,7.214337826
9844,7.214449883
9845,7.214754105
9846,7.214985847
9847,7.215147495
9848,7.214792728
9849,7.214728832
9850,7.214937687
9851,7.214452267
9852,7.214198112
9853,7.214189529
9854,7.2146101
9855,7.214407444
9856,7.214508533
9857,7.214614868
9858,7.214329243
9859,7.214619637
9860,7.215150833
9861,7.215025902
9862,7.214686871
9863,7.214764595
9864,7.214929581
9865,7.214847088
9866,7.214660645
9867,7.215000629
9868,7.214711666
9869,7.214304924
9870,7.214559555
9871,7.214938164
9872,7.214971066
9873,7.214698792
9874,7.214909554
9875,7.214552402
9876,7.214556694
9877,7.214875221
9878,7.214522362
9879,7.214391232
9880,7.214817524
9881,7.21480608
9882,7.214914799
9883,7.214941025
9884,7.214694023
9885,7.214784622
9886,7.214684486
9887,7.214848995
9888,7.214809895
9889,7.214251518
9890,7.214271545
9891,7.214573383
9892,7.214498997
9893,7.214726925
9894,7.214765072
9895,7.215114117
9896,7.214767456
9897,7.214686394
9898,7.21458292
9899,7.214262486
9900,7.21454525
9901,7.214713573
9902,7.214620113
9903,7.214783192
9904,7.214942932
9905,7.214706421
9906,7.214745522
9907,7.214833736
9908,7.214998722
9909,7.21487093
9910,7.21462822
9911,7.214758873
9912,7.21489954
9913,7.214702129
9914,7.214670658
9915,7.214935303
9916,7.215061665
9917,7.214663506
9918,7.214535713
9919,7.214583397
9920,7.215282917
9921,7.215045929
9922,7.215031624
9923,7.214885235
9924,7.214762211
9925,7.214324951
9926,7.214312553
9927,7.214163303
9928,7.214783192
9929,7.214397907
9930,7.214462757
9931,7.214213848
9932,7.214373589
9933,7.214715958
9934,7.214865685
9935,7.214488506
9936,7.213964462
9937,7.214348793
9938,7.214868069
9939,7.214709282
9940,7.215079784
9941,7.215081215
9942,7.215056896
9943,7.214980602
9944,7.21480608
9945,7.214800835
9946,7.214864254
9947,7.215022087
9948,7.215023994
9949,7.214976311
9950,7.214998722
9951,7.215304375
9952,7.215216637
9953,7.214340687
9954,7.214193821
9955,7.214239597
9956,7.214502335
9957,7.214404106
9958,7.214428425
9959,7.214883327
9960,7.214716911
9961,7.215120316
9962,7.214903831
9963,7.214921951
9964,7.214838505
9965,7.214846134
9966,7.215081692
9967,7.214662075
9968,7.214779854
9969,7.214206219
9970,7.21383667
9971,7.214276314
9972,7.21505022
9973,7.214744091
9974,7.214693546
9975,7.21463871
9976,7.214497089
9977,7.214642525
9978,7.214723587
9979,7.214569569
9980,7.214882851
9981,7.214912415
9982,7.214885712
9983,7.214814186
9984,7.214572906
9985,7.214464664
9986,7.2143507
9987,7.214932919
9988,7.214706421
9989,7.214287758
9990,7.214455605
9991,7.214986801
9992,7.214951038
9993,7.214824677
9994,7.21454525
9995,7.214745998
9996,7.214929104
9997,7.214597225
9998,7.214545727
9999,7.215065002

